A Complex Quasi-Newton Proximal Method for Image Reconstruction in Compressed Sensing MRI

Model-based methods are widely used for reconstruction in compressed sensing (CS) magnetic resonance imaging (MRI), using regularizers to describe the images of interest. The reconstruction process is equivalent to solving a composite optimization problem. Accelerated proximal methods (APMs) are very popular approaches for such problems. This paper proposes a complex quasi-Newton proximal method (CQNPM) for the wavelet and total variation based CS MRI reconstruction. Compared with APMs, CQNPM requires fewer iterations to converge but needs to compute a more challenging proximal mapping called weighted proximal mapping (WPM). To make CQNPM more practical, we propose efficient methods to solve the related WPM. Numerical experiments on reconstructing non-Cartesian MRI data demonstrate the effectiveness and efficiency of CQNPM.

==> fig/Radial_results/Brain/Brain_TVGamma_QN.csv <==
QNP_110_cost,QNP_125_cost,QNP_15_cost,QNP_17_cost,QNP_20_cost,QNP_30_cost,QNP_110_time,QNP_125_time,QNP_15_time,QNP_17_time,QNP_20_time,QNP_30_time,QNP_110_PSNR,QNP_125_PSNR,QNP_15_PSNR,QNP_17_PSNR,QNP_20_PSNR,QNP_30_PSNR,QNP_110_SSIM,QNP_125_SSIM,QNP_15_SSIM,QNP_17_SSIM,QNP_20_SSIM,QNP_30_SSIM
138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,0,0,0,0,0,0,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292
101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,0.771014947909862,0.771265576826409,0.770822732942179,0.778974364046007,0.770647544879466,0.770441120956093,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347
69.3584031194888,64.5566139976272,64.5880286091958,64.9954934513217,65.5976917363911,67.0318019667603,1.56583043769933,1.5703841468785,1.56659915298223,1.56734478613362,1.56618086295202,1.56001473381184,23.9017253132532,23.5768689005903,23.2632437375735,23.1148069847969,22.9619114233699,22.6919661723773,0.299259291177414,0.325340085539045,0.321890494996849,0.316307844078565,0.305828138795038,0.279993421974541
99.8051857243914,63.1319022851153,62.2557869274383,62.6393328663655,63.2511278471036,64.8020154495323,2.36012471560389,2.37309489888139,2.3635404498782,2.36264145909809,2.35919312317856,2.3539297869429,23.7124306274667,24.5944438517502,24.1106197363468,23.8879076925818,23.6510346995088,23.1985275261913,0.354167085184738,0.396679931897656,0.398710273497083,0.379443330447834,0.355922317332595,0.317460428470981
61.7204813268717,61.2561750774367,61.1686719837103,61.1823045023297,61.1546411347574,62.0081807587511,3.15584189048968,3.16442492883652,3.15388667373918,3.14974406710826,3.15248434618115,3.14554437086917,24.9512237346412,24.8964823653614,25.1561617846947,25.2178015792973,25.0328024234816,24.3900031810067,0.433730225633429,0.476193460480686,0.48407861006965,0.481637099881846,0.48077669109028,0.384886755135871
61.1784667674303,60.9529303687281,60.6396196862065,60.6697979955801,60.5381087276654,61.3269658234908,3.94868606049567,3.95475193974562,3.94760010065511,3.94035834725946,3.9479016950354,3.93424883391708,25.1234856312266,25.2108896062011,26.1375024798047,26.205720390307,25.939124683896,24.9266937321657,0.467257437170423,0.501168788465592,0.518902039759981,0.518114695586238,0.520134426613099,0.451810988754834
60.5079550842599,60.0368105844761,60.0447969008833,60.2479144397121,60.0165097640057,60.69794604685,4.75932917557657,4.76686893170699,4.7553063808009,4.74792606919073,4.7595947929658,4.74435730581172,26.021882940941,27.601317775339,27.6932776101739,26.7122296164307,28.2522031409214,25.872221135279,0.518132777729127,0.518115846902922,0.542434599943284,0.535047074260028,0.550391968997996,0.514145394643612
64.1189595897103,62.742472981318,59.850219452816,59.72244268417,59.6759307631759,60.2265865958071,5.57496910751797,5.56578474980779,5.5611058047507,5.5516668590717,5.56689574196935,5.5475958569441,28.678516930148,28.5996871147785,28.4875771339015,28.1154539813134,28.767545065751,26.7827393434656,0.50354804057535,0.517933148616589,0.553479809900392,0.547613810157135,0.556839451010843,0.531061492996941
62.8418661152945,59.5582638013114,59.6336123974982,59.6246055542171,59.5844643439104,59.642951037747,6.39474944351241,6.3864413597621,6.38057449762709,6.37046784511767,6.38289254205301,6.36510735889897,27.6387837642489,29.1345413128035,28.8774836188154,28.9105138075275,28.7285884421729,28.3643980767973,0.512001355716356,0.55421389473422,0.552402483187646,0.55080482168271,0.556554528635617,0.553139883198589
60.1047883811252,59.4640812025038,59.5412866968787,59.4828157404195,59.547236732801,59.5010703070455,7.22216058149934,7.21505142282695,7.20936344051734,7.20043856301345,7.20375569188036,7.18960539880209,29.0412804605544,29.1869737257474,29.1275952724375,29.1255456445719,28.7354553900695,28.9423350428981,0.533570854825053,0.557176661812667,0.551869109368877,0.552616840774753,0.556440290177989,0.552566089385623
59.519215295703,59.3705995223908,59.4752244190124,59.4371700929188,59.4725859064548,59.4449538498661,8.02887558750808,8.03582370583899,8.01601499645039,8.00579558499157,8.00555010885,7.99277043668553,28.9096139012887,29.20417279038,29.405295572481,29.2446187107338,28.7671913978812,29.144726485948,0.54953373607991,0.55714551590766,0.547139630422213,0.552342797068584,0.556226465454051,0.552261692402308
67.5817383591315,59.3678120786194,59.5220539609409,59.3447781246849,59.4583129336387,59.3767186518602,8.85475277341902,8.85177160683088,8.82868516049348,8.82535775378346,8.81848119781353,8.80453325761482,26.5854990281395,29.2577119345352,29.5879123107675,29.6015714119586,28.8029126935495,29.462275517746,0.479954376440234,0.553754589130831,0.54315546263272,0.549961290149024,0.552648946193006,0.549699148590517
59.9019686517653,59.3643799477,59.4095128159722,59.292923556556,59.4038192428852,59.3448089020229,9.65572504047304,9.65067340200767,9.62491628341377,9.62127470970154,9.61385297589004,9.6015984476544,29.524761275363,29.303530117092,29.5776040016871,29.8331982852686,28.8433595519342,29.6237838974486,0.550609129797182,0.549051363867046,0.545685019157935,0.549423840188179,0.554178053235763,0.548447330058061
61.1667586959099,59.3204174744225,59.389895894779,59.2707639334399,59.3967701488071,59.301095738334,10.475832995493,10.4593977860641,10.4404454794712,10.4404752026312,10.4286548139062,10.4198753926903,28.9385887642684,29.3297758025535,29.5980694729846,30.0265807409238,28.8710807191886,29.8522673995759,0.53014176903549,0.551407735680751,0.546777683602284,0.548643758663003,0.554330525750592,0.547670663333462
59.3285497712667,59.3122352506479,59.3321864564266,59.2568085395806,59.3817528058029,59.2810488788831,11.2729966205079,11.2551837170031,11.235564745497,11.2370696815196,11.222536760848,11.2385576195084,29.7993949589049,29.3592407445089,29.6760357071172,30.0403860935452,28.9692303993947,29.9671416648836,0.555630592159165,0.552160847640585,0.552702912033766,0.548422447792976,0.554650709181978,0.546989989378628
59.2995282883855,59.2922442007571,59.4021513228453,59.2467167940323,59.3377098456703,59.2739721743859,12.0875411736779,12.0674697810318,12.0478663013782,12.0442965514958,12.0395987888332,12.0570896584541,29.8466625485101,29.5156049860968,29.6305813381606,30.0558729688177,29.4055670308544,29.9989626685737,0.555856515075349,0.552258354559611,0.548455724066448,0.548819372983597,0.552319662428878,0.546652085807749
59.2863117340661,59.3441607898546,59.285044389858,59.2330707229842,59.3001017878575,59.2638090964216,12.9275071036536,12.9062087209895,12.8786090663634,12.8720058605541,12.8785817467142,12.8901161593385,29.8710251096079,29.9310225649398,29.6971573508137,30.1002060896964,29.798522088373,30.0586278468821,0.555508956242423,0.54347738525802,0.551968167229924,0.549810042646386,0.546647259569706,0.545714418495844
59.2700285412362,59.2739886275858,59.2774481780401,59.2240626462388,59.2814571254011,59.244514034369,13.7457126115914,13.7241301569156,13.6933839793783,13.6908252886496,13.6962996546645,13.704179006163,29.9335604067361,29.979897109187,29.7126386252593,30.1434929837589,29.9812703841242,30.1198786009872,0.551984778902837,0.540472525766289,0.552214380127831,0.549458605507912,0.544467878732267,0.545995987257683
59.949949992679,59.2575351150283,59.2678921119399,59.2251645711077,59.2677124223765,59.2314447900278,14.5987648386508,14.5547236828133,14.5234959095251,14.5265825595707,14.5292864434887,14.5406169272028,29.556852173521,29.987300893711,29.7491784053544,30.171929377695,29.9599885799555,30.1552652693008,0.524996191780802,0.542021270899241,0.552446657338651,0.547980564454159,0.545743294313229,0.544644233363028
59.2517749424977,59.2425728901842,59.2535189046675,59.2165198547536,59.2583060395659,59.2251311222196,15.4292351708282,15.3747418497223,15.3492094746325,15.3513111425564,15.3544073663652,15.3636653281283,29.9487885145148,30.0004497017931,29.8623463941604,30.1697368453737,29.9396127316819,30.1615926265222,0.55322750866174,0.544577014333655,0.550598845377555,0.548498898259776,0.547535907229598,0.5444316219743
59.2475303768173,59.2411208594324,59.2604086361096,59.2108613509533,59.2537325068433,59.2210205859796,16.2058355868794,16.1926120207645,16.1737915736157,16.17061678553,16.1822486834135,16.1847692371812,29.9563276309134,30.0204639252154,30.0112522460707,30.169080585833,29.9361489546773,30.163133784909,0.553190720013105,0.546902374192335,0.545713734481693,0.549176179275255,0.548995809615419,0.544309494494324
59.2469457276227,59.2313984087248,59.2404399356055,59.2101380832867,59.2481813850085,59.2186553533986,17.0310757807456,17.0157357198186,16.9946665565949,16.9853752765339,17.0046464134939,17.0027859050315,29.9787220304035,30.0320457691956,30.0188449299091,30.1691461587405,29.9344869950387,30.1615529362601,0.551235806717252,0.547898525142503,0.54601361942844,0.549877385776628,0.550691341700502,0.544207667035242
59.2601057321577,59.2251447365021,59.2317914219312,59.2144448550284,59.2391893163637,59.2182268031416,17.8399551748298,17.8127112328075,17.7894866575953,17.7823994345963,17.8100904205348,17.8142855730839,29.9987324004547,30.0379800991922,30.0277806872159,30.1702273175048,29.9462486374638,30.1584882759536,0.540504534381405,0.548505938853833,0.547026113678757,0.549466058374162,0.550494522050061,0.547031818011822
59.2451786017239,59.2289002919576,59.2257797041177,59.2105350737196,59.2419833064918,59.2158588779327,18.6438217998948,18.6141576317605,18.5975527125411,18.5862473244779,18.6061152094044,18.6133525329642,29.994782493157,30.0460787728638,30.049562748903,30.1706721677153,29.9682250026189,30.1554344357713,0.546487609609549,0.548447449300149,0.549164429868902,0.549624254682243,0.546970488136003,0.549137300139187
59.2545357947025,59.2328667368156,59.2258637602234,59.2138288003603,59.2320652993906,59.2142963196753,19.4589692908339,19.4425167357549,19.4143150106538,19.4002845876385,19.4159925836138,19.4331871189643,29.9859266446879,30.0514640503175,30.0774996079125,30.1702947460708,29.9667056350845,30.1524920285461,0.548241033551336,0.545526084215395,0.549792447308518,0.549367503246746,0.549057706736342,0.550602046387882
59.2721863613135,59.2448359550505,59.221397232442,59.2291842544963,59.2277734657972,59.2130174063371,20.2906277459115,20.2760939756408,20.2504983756226,20.2273667196278,20.238190356642,20.2638258098159,29.9740568479181,30.0471780120715,30.0811686107176,30.1593903504897,29.9688625783561,30.1459399930595,0.540572801402247,0.540672908978457,0.549571845043281,0.545861593540402,0.550290677318071,0.553150060674138
59.3637572790196,59.233178119553,59.2184129941111,59.2159487832946,59.2272550896631,59.21317681154,21.122377873864,21.0992237506434,21.0717044475023,21.0508392916527,21.0575125834439,21.0873511398677,29.7461313441392,30.053566755612,30.085375594737,30.1607428733737,29.9745382112201,30.1366065955228,0.493043816477367,0.545022054635993,0.54969684890588,0.546496329991402,0.55124933865639,0.555264619501787
59.3077895245195,59.234726136394,59.2690091168388,59.2291813925518,59.2379905203896,59.2115525673473,21.9194415458478,21.8960109327454,21.870377627667,21.8973297066987,21.8536994364113,21.881950170733,29.8647528320349,30.0540809153689,30.0543138697201,30.1435424584823,29.9904573690373,30.1383903525983,0.509308055281385,0.543934138798874,0.535776850773728,0.542390568022694,0.549786950177025,0.555441411920145
59.2884404201567,59.3187972495812,59.2256413613215,59.2386861428816,59.2275709431283,59.2063437599978,22.7465148067567,22.7235376706813,22.7074450065847,22.7276940005831,22.6804916623514,22.6801340216771,29.8723027500922,29.9278420170557,30.0860505854801,30.1324790809508,29.9786903775846,30.1436865088756,0.510230795305667,0.511502053135636,0.55143251823746,0.539885304637683,0.551292840553895,0.556084060404086
59.2614317847699,59.2444328203181,59.2285925955071,59.2406740113165,59.2288158033736,59.2029715264478,23.5514556798153,23.5387403306086,23.5282761424314,23.5438362176064,23.4921903172508,23.4938150118105,29.8987717503846,30.0550591685947,30.0845067252553,30.1223705559575,29.9853822422742,30.1488537716805,0.513763113614129,0.548212755242737,0.548370839633973,0.537789733644989,0.550934792921212,0.556824640625609
59.2551328970849,59.2548126767378,59.2223974489693,59.2479010418518,59.2290604926782,59.2037163602738,24.3641103587579,24.3504592615645,24.3487368132919,24.3576549645513,24.3044519722462,24.3031561567914,29.9386630694309,30.0556277226378,30.0863025715999,30.1176164240102,29.997956927975,30.1487790798156,0.517968614468371,0.546339410675533,0.547436999881721,0.536955245165602,0.549742539901563,0.556863463619273


==> fig/Radial_results/Brain/Brain_TVInner_QN.csv <==
QNP_1_cost,QNP_3_cost,QNP_5_cost,QNP_10_cost,QNP_20_cost,QNP_50_cost,QNP_100_cost,QNP_1_time,QNP_3_time,QNP_5_time,QNP_10_time,QNP_20_time,QNP_50_time,QNP_100_time,QNP_1_PSNR,QNP_3_PSNR,QNP_5_PSNR,QNP_10_PSNR,QNP_20_PSNR,QNP_50_PSNR,QNP_100_PSNR,QNP_1_SSIM,QNP_3_SSIM,QNP_5_SSIM,QNP_10_SSIM,QNP_20_SSIM,QNP_50_SSIM,QNP_100_SSIM
138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,0,0,0,0,0,0,0,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953
101.89304623734,101.892187418798,101.89118802686,101.891108567516,101.891053973767,101.891023730644,101.891108567516,0.439192458987236,0.466145385056734,0.509662447031587,0.604896842967719,0.804415205027908,1.39915475202724,0.607956107938662,19.7917132249529,19.7916743858189,19.7916543107548,19.7916194658033,19.7916090104862,19.7916090585528,19.7916194658033,0.101329122837481,0.101117693545156,0.101005718413011,0.100972383000707,0.100959846271258,0.100970583562168,0.100972383000707
64.9996000879785,65.0027656749018,65.0003797842854,64.9965485946906,64.9954933846976,64.9950815448319,64.9965485946906,0.885508223203942,0.946025720098987,1.03915130905807,1.24494191491976,1.67300770012662,2.95795384095982,1.25707018887624,23.1200860368863,23.118754504597,23.1167300636655,23.1150064174518,23.1148069702694,23.1148153333681,23.1150064174518,0.312467019916558,0.314610579691584,0.315417691830269,0.31596002689482,0.316307819309413,0.316512928259403,0.31596002689482
62.6446356567477,62.6470293152991,62.6443333327846,62.6408414991708,62.639332817691,62.6388202529607,62.6408414991708,1.32227460714057,1.4163946651388,1.56800896604545,1.88505295896903,2.54419472417794,4.52339124004357,1.87455540290102,23.9008215113677,23.8968918246709,23.8916294848,23.8882282813222,23.8879076741112,23.887942596858,23.8882282813222,0.369271847551162,0.373797172095878,0.3765188563323,0.378828185101359,0.379443376420678,0.379695130452925,0.378828185101359
61.2191131995924,61.2123330914541,61.2001443518927,61.1875876244931,61.182304226933,61.1809845223242,61.1875876244931,1.77056277520023,1.89375346899033,2.09272240218706,2.52127383113839,3.41620397614315,6.09502651100047,2.4717899300158,25.2665295836129,25.2506509902569,25.231131229976,25.2194708705079,25.2178016268784,25.2179270024498,25.2194708705079,0.439890843963752,0.452810253123171,0.466468900338375,0.478522630079823,0.481636965856441,0.482376329529605,0.478522630079823
60.7596463698314,60.7353424882739,60.7046287201824,60.6791346658744,60.6697967265118,60.6675836963427,60.6791346658744,2.2094981612172,2.38076207693666,2.61184590007178,3.16926156519912,4.29146950226277,7.65850469190627,3.07746655098163,26.2938352346799,26.2622478469644,26.2267245574334,26.2083590704737,26.2057205367797,26.205751820951,26.2083590704737,0.459030874919645,0.473527871435674,0.49144641254452,0.511980402103865,0.518114907504655,0.519125967655976,0.511980402103865
60.3283019302206,60.3076451200002,60.2809044867415,60.2572670234271,60.2479128252715,60.2458852847927,60.2572670234271,2.6612114913296,2.84974026703276,3.12997315917164,3.81193617428653,5.15119213727303,9.2172411037609,3.67998855398037,26.8164137458059,26.77145934868,26.7302216955978,26.7140281043832,26.7122322780575,26.7121961744587,26.7140281043832,0.465213103854826,0.480299759689612,0.502023006339873,0.527372121126124,0.535047125958698,0.536323316718335,0.527372121126124
59.9190991411182,59.8526591803668,59.7869497724178,59.7393762445287,59.7224390225069,59.7175663496506,59.7393762445287,3.09992498741485,3.33519840193912,3.64750561397523,4.46265662019141,6.00750302919187,10.7868679177482,4.27761900401674,28.0667809408275,28.0674243329274,28.0855949298654,28.1115794574473,28.1154648253675,28.1170190892249,28.1115794574473,0.467990580507699,0.482845521974689,0.508508623132091,0.538621844314079,0.547613885365397,0.549514372059648,0.538621844314079
60.0186184759472,59.8951823424154,59.761095976542,59.6568582150375,59.6245983940551,59.6155460091781,59.6568582150375,3.55016239732504,3.81026052404195,4.17090202402323,5.10809325217269,6.88342674309388,12.3408986467402,4.87747205700725,28.4365722239188,28.6011876141858,28.7780015743202,28.8897879224258,28.9105236001559,28.9123909933322,28.8897879224258,0.460105845652892,0.475815887336309,0.504390614338073,0.538821370331382,0.550805156879613,0.553514634309904,0.538821370331382
59.8793785486883,59.7480261462463,59.613629388672,59.5137129214158,59.4828090795372,59.4738517072026,59.5137129214158,3.99050741433166,4.29525233991444,4.70064737903886,5.73964119912125,7.74008173309267,13.9099251555745,5.48979438701645,28.4807491739821,28.700145587869,28.9306954975955,29.0902642171348,29.1255733779938,29.1293745378305,29.0902642171348,0.456631910229887,0.473446081018216,0.503337944576712,0.539376554222292,0.552616767795921,0.55565988045182,0.539376554222292
59.8353199224895,59.6974325615427,59.5605566198532,59.4653757102625,59.437166009911,59.4314578742806,59.4653757102625,4.44348118943162,4.77023384813219,5.22832057299092,6.36630953825079,8.59676545206457,15.4658934564795,6.08261518599465,28.5226250162575,28.7586876724172,29.0094254248713,29.1980396263182,29.2446434831246,29.2509887775041,29.1980396263182,0.45669190002781,0.474124972482205,0.503824428971328,0.539225723676721,0.552342549535167,0.555323740998918,0.539225723676721
59.6576823816478,59.4983653105954,59.4160438870639,59.3617448182109,59.3447819996373,59.3388907619958,59.3617448182109,4.88414556649514,5.23900848510675,5.74694968597032,7.01024619932286,9.4636868222151,17.0175503655337,6.69841585610993,28.7438161010367,29.1073157950855,29.3758810419413,29.5596816189397,29.6015852227279,29.6241192421269,29.5596816189397,0.454832248206896,0.475100824772975,0.501817240056867,0.536037158298855,0.549961032706792,0.552561260275842,0.536037158298855
59.8381109130212,59.5645416476461,59.4381559173671,59.3245672693703,59.2929399956522,59.2896361984979,59.3245672693703,5.33654811768793,5.71135268895887,6.27801157790236,7.65116453333758,10.3415331912693,18.5792806546669,7.29899148526601,28.679109828772,29.1783438771028,29.5023038462887,29.7658158870409,29.8332039560668,29.842086509197,29.7658158870409,0.447069932039727,0.471159474038761,0.497300737540253,0.533369705956835,0.549423120327116,0.552996002458513,0.533369705956835
59.6437567245849,59.4774589004587,59.3713879150401,59.2958106594709,59.2707309444249,59.2547393664267,59.2958106594709,5.77537709358148,6.19524105894379,6.81081738695502,8.29917050828226,11.2191393882968,20.1454268777743,7.90218358230777,28.7475701078506,29.1973473258669,29.5146741727713,29.8863980232451,30.0264940507492,30.0354103033002,29.8863980232451,0.449596899292484,0.472875587283847,0.499746327233984,0.532814658960757,0.54864553617186,0.553337101013209,0.532814658960757
59.6103604444672,59.4413004646832,59.3487372384289,59.2869385983695,59.2568105285644,59.2457926858985,59.2869385983695,6.22547524375841,6.67928028199822,7.32757951482199,8.94002347718924,12.0961673613638,21.7068017707206,8.51746132224798,28.7892616553718,29.2305486885603,29.5326007603809,29.9389166073571,30.0403743925981,30.0604865659002,29.9389166073571,0.451456086171731,0.47498118745228,0.501652580223363,0.531988566758754,0.548423033081988,0.553105795457336,0.531988566758754
59.5427499252407,59.3925337662873,59.3259376649791,59.2853100663457,59.2467099810973,59.2349810668999,59.2853100663457,6.66485491767526,7.15904227015562,7.85057682381012,9.58484763815068,12.9662411143072,23.2695837516803,9.11837959405966,28.8924355655541,29.3088205819501,29.5725209265439,30.0042028280435,30.0559377783128,30.0994342677664,30.0042028280435,0.45612694455476,0.479419547596747,0.50535646417051,0.527837500523565,0.548818464761419,0.553081751766259,0.527837500523565
59.5487755683152,59.5200270533114,59.33274259878,59.3064511550233,59.2330587409347,59.2381414991672,59.3064511550233,7.11199882277288,7.63590216520242,8.37779068388045,10.2293706161436,13.7974887513556,24.8222057467792,9.71933385799639,28.9928288821943,29.3284538695139,29.5975056254924,30.0114619279006,30.1004095578894,30.1714626875198,30.0114619279006,0.460871847496155,0.479175691650104,0.506080076212878,0.522961709974573,0.5498040660504,0.552286332408142,0.522961709974573
59.5892453584897,59.5142852598566,59.3463808870055,59.272325825661,59.2240790812086,59.2181926103307,59.272325825661,7.54740467271768,8.11997753824107,8.8963461490348,10.8734676861204,14.6573178353719,26.3872839047108,10.3302627638914,28.9796826474211,29.3184929304832,29.6087321151938,30.0185409979921,30.1437197278931,30.1667434834488,30.0185409979921,0.459520809814576,0.477124984107488,0.505023049384961,0.527578912514024,0.549442928825,0.552448042730154,0.527578912514024
59.623346428025,59.6352032803155,59.3580705874281,59.2639825567778,59.2251503453112,59.2157149154287,59.2639825567778,7.99619097867981,8.59635849227197,9.42508898605593,11.5188328931108,15.5426562994253,27.9372371237259,10.9399285430554,28.957723944959,29.0306963450402,29.6165630121131,30.0196585337867,30.1720025704803,30.1673686798226,30.0196585337867,0.457597107151972,0.454892939604671,0.50216098262744,0.530057554671878,0.547965509349376,0.552572558602685,0.530057554671878
60.3902981309306,59.8789727496086,59.3931432029462,59.2700620057857,59.21655451086,59.2124585574844,59.2700620057857,8.43336723465472,9.08098994521424,9.95652545616031,12.1643006331287,16.407164549455,29.4982896747533,11.5546578611247,28.0589322220092,28.4869671584862,29.5234128615844,30.0161979133727,30.1698391775051,30.1709903327551,30.0161979133727,0.41121415064638,0.431915548658134,0.483340150716146,0.530277931209915,0.548484473186422,0.552978665111522,0.530277931209915
60.5873932187919,60.1770330673524,59.750314382071,59.2607960358403,59.2108795952231,59.2086800445973,59.2607960358403,8.88336588675156,9.55214903620072,10.4755614770111,12.8089190199971,17.2710698936135,31.0747810627799,12.1671384752262,27.8675672411426,27.7916503586196,29.0321089761677,30.0219039586047,30.1691949706043,30.1765466814164,30.0219039586047,0.403849203780484,0.410660213273172,0.448423263931398,0.530124214887661,0.549164881744275,0.554021328288278,0.530124214887661


==> fig/Radial_results/Brain/Brain_TV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
138.537326445545,0,18.3395693080118,0.0748227836012295
118.416047796527,0.407839036080986,19.064445117462,0.08784953778749
99.0196858239194,0.790747217135504,19.9724521108534,0.107917369898292
85.2877878483947,1.16313053527847,20.8388194751347,0.131849724744693
76.5419309647199,1.57243891339749,21.5836700254125,0.15956801338191
71.152195555125,1.98182351561263,22.1973104463058,0.194276942821854
67.8197586011597,2.38928653951734,22.6984741993303,0.237251272427204
65.7112239852752,2.8019565474242,23.1122050826199,0.278778639616481
64.3319216148045,3.21101132640615,23.4606957314356,0.309247387252608
63.395206607128,3.62486317637376,23.7609885018648,0.328371130659262
62.7344549578753,4.03316043922678,24.025336335398,0.340250935252423
62.2510959228677,4.44113087118603,24.262286599625,0.348309348442181
61.8853497581414,4.8495762902312,24.477782595938,0.35387584190375
61.5999876068763,5.26058549038135,24.6759571226345,0.357972745570192
61.371206037051,5.6688514733687,24.8597076240456,0.361166588338111
61.1834040432937,6.07681453530677,25.0310770785363,0.363768231943588
61.0261191127264,6.48602062137797,25.19152284158,0.365959905045565
60.8921730435287,6.89193948032334,25.3420971702908,0.36785196478378
60.7765349771977,7.29865695931949,25.4835610518838,0.369507983090676
60.6756047751849,7.71062596328557,25.6164819724187,0.370972991367949
60.5867492843945,8.11737195309252,25.74127816075,0.372268592254314
60.5080007575119,8.5232340618968,25.8582847726135,0.373418612289742
60.4378578195175,8.93326127785258,25.9677795931984,0.374445110113234
60.3751511112836,9.3391107856296,26.0699772959343,0.37535166826112
60.3189506257945,9.74296763259917,26.1650727052215,0.376458249865142
60.2685029824606,10.1561809126288,26.25324502169,0.377473233062963
60.2231880423944,10.5616491076071,26.3346636803483,0.378365264061573
60.1824858490976,10.9694929264951,26.4095011546395,0.379146186633456
60.1459555589568,11.3795809955336,26.477927149377,0.379825068118184
60.1132180648876,11.7860516663641,26.5401074872376,0.380407348090389
60.083943566987,12.1906892033294,26.5962074785381,0.380896687230004
60.057842615246,12.5998406703584,26.646403560464,0.381299073495841
60.0346584020646,13.0078843473457,26.6908735202528,0.381619576369141
60.0141626201971,13.4182541375048,26.7298054019691,0.381864614118393
59.996150267819,13.8320326984394,26.7633915374075,0.382040041456253
59.9804368231966,14.2399292204063,26.7918294014415,0.3821513067047
59.9668552116748,14.6492175024468,26.8153109816195,0.382201141414086
59.9552536209931,15.0592271904461,26.8340360070762,0.382193590451737
59.9454941387201,15.4653818714432,26.8482079890599,0.382132984968668
59.9374503648755,15.8715960644186,26.8580298835485,0.382023074891098
59.931005878657,16.2811840975191,26.8637045394845,0.381867527819197


==> fig/Radial_results/Brain/Brain_TV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
138.537326445545,0,18.3395693080118,0.0748227836012295
101.839710883334,0.47605415713042,19.7923989591506,0.101217160948501
64.9239535783901,1.04329119203612,23.1236802034589,0.316236895907625
62.5571604085693,1.59153147321194,23.9020762227008,0.378357860175738
61.0796669719405,2.15396823827177,25.2482599154505,0.473799486665322
60.5507873312609,2.70531881018542,26.25427079369,0.506837211913238
60.113171766718,3.25557916425169,26.7757229109272,0.521099621685746
59.5635828396576,3.80733444029465,28.1922804104221,0.53131121524245
59.4462808412178,4.35816152440384,28.9330945358642,0.532831602823821
59.2978332846418,4.90144903049804,29.1605768717385,0.532251588867032
59.2574807542787,5.45474124350585,29.2581749405811,0.530924970000697
59.1777628848324,6.00943562551402,29.5293160618534,0.525670258865864
59.1950620051336,6.56514775450341,29.6617119982216,0.523190563880847
59.1187254387918,7.12142421351746,29.6717364813308,0.524842680147427
59.1092313719387,7.68031596555375,29.6833591026616,0.525393705581733
59.1017366139667,8.22850945754908,29.7025483197122,0.525889998466665
59.0729444143289,8.78432552143931,29.7818011944577,0.526242852896521
59.1545167746016,9.32073790533468,29.7639247601034,0.511867159420702
59.0392070696299,9.8753645173274,29.8411136070594,0.521273930122667
59.0364419719799,10.4274917002767,29.843952113096,0.521564540128788
59.031474024201,10.9849298421759,29.8527119293254,0.522402632615953


==> fig/Radial_results/Brain/Brain_TV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
138.537326445545,0,18.3395693080118,0.0748227836012295
101.839710883334,0.494562879903242,19.7923989591506,0.101217160948501
84.2866181503256,0.993652851786464,20.8610566416265,0.129128749353131
73.1362647949841,1.47876422666013,21.8714712613732,0.174578011730206
66.9926081501914,1.96950658154674,22.7380004614826,0.28218910616043
63.8756875688856,2.44687847234309,23.4532498335375,0.394973946176528
62.3149799491954,2.92607369832695,24.0551406164647,0.432754762986653
61.4818364027882,3.42677883827128,24.5896157409216,0.455194264691863
60.9739231966085,3.90917394822463,25.0915391534089,0.479204655942656
60.6085457768566,4.41484637442045,25.5817275284831,0.499486741853798
60.3087867676862,4.88992444542237,26.0685771452736,0.513719305012593
60.049710286005,5.39157044957392,26.5508802719842,0.522654583597254
59.8284912720776,5.86145561560988,27.0213320120531,0.527926334911985
59.6465775734152,6.35692424047738,27.4703202199734,0.530881809036731
59.501881073634,6.85462970542721,27.8887459880723,0.532414186386937
59.3888188927067,7.34554725838825,28.2694896596965,0.533043020653818
59.3009419561923,7.82173242932186,28.6076356929762,0.533135912153715
59.2327958808445,8.31952892825939,28.9004791519331,0.532638039555645
59.180368140956,8.79527136334218,29.1473244858023,0.531718125425863
59.1405660851776,9.27522463817149,29.3494760741814,0.530884138307118
59.1107784448341,9.77790199033916,29.5100524451013,0.530829451041631


==> fig/Radial_results/Brain/Brain_WavTVGamma_QN.csv <==
QNP_110_cost,QNP_125_cost,QNP_15_cost,QNP_17_cost,QNP_20_cost,QNP_30_cost,QNP_110_time,QNP_125_time,QNP_15_time,QNP_17_time,QNP_20_time,QNP_30_time,QNP_110_PSNR,QNP_125_PSNR,QNP_15_PSNR,QNP_17_PSNR,QNP_20_PSNR,QNP_30_PSNR,QNP_110_SSIM,QNP_125_SSIM,QNP_15_SSIM,QNP_17_SSIM,QNP_20_SSIM,QNP_30_SSIM
138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,0,0,0,0,0,0,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292
101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,0.771014947909862,0.771265576826409,0.770822732942179,0.778974364046007,0.770647544879466,0.770441120956093,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347
69.3584031194888,64.5566139976272,64.5880286091958,64.9954934513217,65.5976917363911,67.0318019667603,1.56583043769933,1.5703841468785,1.56659915298223,1.56734478613362,1.56618086295202,1.56001473381184,23.9017253132532,23.5768689005903,23.2632437375735,23.1148069847969,22.9619114233699,22.6919661723773,0.299259291177414,0.325340085539045,0.321890494996849,0.316307844078565,0.305828138795038,0.279993421974541
99.8051857243914,63.1319022851153,62.2557869274383,62.6393328663655,63.2511278471036,64.8020154495323,2.36012471560389,2.37309489888139,2.3635404498782,2.36264145909809,2.35919312317856,2.3539297869429,23.7124306274667,24.5944438517502,24.1106197363468,23.8879076925818,23.6510346995088,23.1985275261913,0.354167085184738,0.396679931897656,0.398710273497083,0.379443330447834,0.355922317332595,0.317460428470981
61.7204813268717,61.2561750774367,61.1686719837103,61.1823045023297,61.1546411347574,62.0081807587511,3.15584189048968,3.16442492883652,3.15388667373918,3.14974406710826,3.15248434618115,3.14554437086917,24.9512237346412,24.8964823653614,25.1561617846947,25.2178015792973,25.0328024234816,24.3900031810067,0.433730225633429,0.476193460480686,0.48407861006965,0.481637099881846,0.48077669109028,0.384886755135871
61.1784667674303,60.9529303687281,60.6396196862065,60.6697979955801,60.5381087276654,61.3269658234908,3.94868606049567,3.95475193974562,3.94760010065511,3.94035834725946,3.9479016950354,3.93424883391708,25.1234856312266,25.2108896062011,26.1375024798047,26.205720390307,25.939124683896,24.9266937321657,0.467257437170423,0.501168788465592,0.518902039759981,0.518114695586238,0.520134426613099,0.451810988754834
60.5079550842599,60.0368105844761,60.0447969008833,60.2479144397121,60.0165097640057,60.69794604685,4.75932917557657,4.76686893170699,4.7553063808009,4.74792606919073,4.7595947929658,4.74435730581172,26.021882940941,27.601317775339,27.6932776101739,26.7122296164307,28.2522031409214,25.872221135279,0.518132777729127,0.518115846902922,0.542434599943284,0.535047074260028,0.550391968997996,0.514145394643612
64.1189595897103,62.742472981318,59.850219452816,59.72244268417,59.6759307631759,60.2265865958071,5.57496910751797,5.56578474980779,5.5611058047507,5.5516668590717,5.56689574196935,5.5475958569441,28.678516930148,28.5996871147785,28.4875771339015,28.1154539813134,28.767545065751,26.7827393434656,0.50354804057535,0.517933148616589,0.553479809900392,0.547613810157135,0.556839451010843,0.531061492996941
62.8418661152945,59.5582638013114,59.6336123974982,59.6246055542171,59.5844643439104,59.642951037747,6.39474944351241,6.3864413597621,6.38057449762709,6.37046784511767,6.38289254205301,6.36510735889897,27.6387837642489,29.1345413128035,28.8774836188154,28.9105138075275,28.7285884421729,28.3643980767973,0.512001355716356,0.55421389473422,0.552402483187646,0.55080482168271,0.556554528635617,0.553139883198589
60.1047883811252,59.4640812025038,59.5412866968787,59.4828157404195,59.547236732801,59.5010703070455,7.22216058149934,7.21505142282695,7.20936344051734,7.20043856301345,7.20375569188036,7.18960539880209,29.0412804605544,29.1869737257474,29.1275952724375,29.1255456445719,28.7354553900695,28.9423350428981,0.533570854825053,0.557176661812667,0.551869109368877,0.552616840774753,0.556440290177989,0.552566089385623
59.519215295703,59.3705995223908,59.4752244190124,59.4371700929188,59.4725859064548,59.4449538498661,8.02887558750808,8.03582370583899,8.01601499645039,8.00579558499157,8.00555010885,7.99277043668553,28.9096139012887,29.20417279038,29.405295572481,29.2446187107338,28.7671913978812,29.144726485948,0.54953373607991,0.55714551590766,0.547139630422213,0.552342797068584,0.556226465454051,0.552261692402308
67.5817383591315,59.3678120786194,59.5220539609409,59.3447781246849,59.4583129336387,59.3767186518602,8.85475277341902,8.85177160683088,8.82868516049348,8.82535775378346,8.81848119781353,8.80453325761482,26.5854990281395,29.2577119345352,29.5879123107675,29.6015714119586,28.8029126935495,29.462275517746,0.479954376440234,0.553754589130831,0.54315546263272,0.549961290149024,0.552648946193006,0.549699148590517
59.9019686517653,59.3643799477,59.4095128159722,59.292923556556,59.4038192428852,59.3448089020229,9.65572504047304,9.65067340200767,9.62491628341377,9.62127470970154,9.61385297589004,9.6015984476544,29.524761275363,29.303530117092,29.5776040016871,29.8331982852686,28.8433595519342,29.6237838974486,0.550609129797182,0.549051363867046,0.545685019157935,0.549423840188179,0.554178053235763,0.548447330058061
61.1667586959099,59.3204174744225,59.389895894779,59.2707639334399,59.3967701488071,59.301095738334,10.475832995493,10.4593977860641,10.4404454794712,10.4404752026312,10.4286548139062,10.4198753926903,28.9385887642684,29.3297758025535,29.5980694729846,30.0265807409238,28.8710807191886,29.8522673995759,0.53014176903549,0.551407735680751,0.546777683602284,0.548643758663003,0.554330525750592,0.547670663333462
59.3285497712667,59.3122352506479,59.3321864564266,59.2568085395806,59.3817528058029,59.2810488788831,11.2729966205079,11.2551837170031,11.235564745497,11.2370696815196,11.222536760848,11.2385576195084,29.7993949589049,29.3592407445089,29.6760357071172,30.0403860935452,28.9692303993947,29.9671416648836,0.555630592159165,0.552160847640585,0.552702912033766,0.548422447792976,0.554650709181978,0.546989989378628
59.2995282883855,59.2922442007571,59.4021513228453,59.2467167940323,59.3377098456703,59.2739721743859,12.0875411736779,12.0674697810318,12.0478663013782,12.0442965514958,12.0395987888332,12.0570896584541,29.8466625485101,29.5156049860968,29.6305813381606,30.0558729688177,29.4055670308544,29.9989626685737,0.555856515075349,0.552258354559611,0.548455724066448,0.548819372983597,0.552319662428878,0.546652085807749
59.2863117340661,59.3441607898546,59.285044389858,59.2330707229842,59.3001017878575,59.2638090964216,12.9275071036536,12.9062087209895,12.8786090663634,12.8720058605541,12.8785817467142,12.8901161593385,29.8710251096079,29.9310225649398,29.6971573508137,30.1002060896964,29.798522088373,30.0586278468821,0.555508956242423,0.54347738525802,0.551968167229924,0.549810042646386,0.546647259569706,0.545714418495844
59.2700285412362,59.2739886275858,59.2774481780401,59.2240626462388,59.2814571254011,59.244514034369,13.7457126115914,13.7241301569156,13.6933839793783,13.6908252886496,13.6962996546645,13.704179006163,29.9335604067361,29.979897109187,29.7126386252593,30.1434929837589,29.9812703841242,30.1198786009872,0.551984778902837,0.540472525766289,0.552214380127831,0.549458605507912,0.544467878732267,0.545995987257683
59.949949992679,59.2575351150283,59.2678921119399,59.2251645711077,59.2677124223765,59.2314447900278,14.5987648386508,14.5547236828133,14.5234959095251,14.5265825595707,14.5292864434887,14.5406169272028,29.556852173521,29.987300893711,29.7491784053544,30.171929377695,29.9599885799555,30.1552652693008,0.524996191780802,0.542021270899241,0.552446657338651,0.547980564454159,0.545743294313229,0.544644233363028
59.2517749424977,59.2425728901842,59.2535189046675,59.2165198547536,59.2583060395659,59.2251311222196,15.4292351708282,15.3747418497223,15.3492094746325,15.3513111425564,15.3544073663652,15.3636653281283,29.9487885145148,30.0004497017931,29.8623463941604,30.1697368453737,29.9396127316819,30.1615926265222,0.55322750866174,0.544577014333655,0.550598845377555,0.548498898259776,0.547535907229598,0.5444316219743
59.2475303768173,59.2411208594324,59.2604086361096,59.2108613509533,59.2537325068433,59.2210205859796,16.2058355868794,16.1926120207645,16.1737915736157,16.17061678553,16.1822486834135,16.1847692371812,29.9563276309134,30.0204639252154,30.0112522460707,30.169080585833,29.9361489546773,30.163133784909,0.553190720013105,0.546902374192335,0.545713734481693,0.549176179275255,0.548995809615419,0.544309494494324
59.2469457276227,59.2313984087248,59.2404399356055,59.2101380832867,59.2481813850085,59.2186553533986,17.0310757807456,17.0157357198186,16.9946665565949,16.9853752765339,17.0046464134939,17.0027859050315,29.9787220304035,30.0320457691956,30.0188449299091,30.1691461587405,29.9344869950387,30.1615529362601,0.551235806717252,0.547898525142503,0.54601361942844,0.549877385776628,0.550691341700502,0.544207667035242
59.2601057321577,59.2251447365021,59.2317914219312,59.2144448550284,59.2391893163637,59.2182268031416,17.8399551748298,17.8127112328075,17.7894866575953,17.7823994345963,17.8100904205348,17.8142855730839,29.9987324004547,30.0379800991922,30.0277806872159,30.1702273175048,29.9462486374638,30.1584882759536,0.540504534381405,0.548505938853833,0.547026113678757,0.549466058374162,0.550494522050061,0.547031818011822
59.2451786017239,59.2289002919576,59.2257797041177,59.2105350737196,59.2419833064918,59.2158588779327,18.6438217998948,18.6141576317605,18.5975527125411,18.5862473244779,18.6061152094044,18.6133525329642,29.994782493157,30.0460787728638,30.049562748903,30.1706721677153,29.9682250026189,30.1554344357713,0.546487609609549,0.548447449300149,0.549164429868902,0.549624254682243,0.546970488136003,0.549137300139187
59.2545357947025,59.2328667368156,59.2258637602234,59.2138288003603,59.2320652993906,59.2142963196753,19.4589692908339,19.4425167357549,19.4143150106538,19.4002845876385,19.4159925836138,19.4331871189643,29.9859266446879,30.0514640503175,30.0774996079125,30.1702947460708,29.9667056350845,30.1524920285461,0.548241033551336,0.545526084215395,0.549792447308518,0.549367503246746,0.549057706736342,0.550602046387882
59.2721863613135,59.2448359550505,59.221397232442,59.2291842544963,59.2277734657972,59.2130174063371,20.2906277459115,20.2760939756408,20.2504983756226,20.2273667196278,20.238190356642,20.2638258098159,29.9740568479181,30.0471780120715,30.0811686107176,30.1593903504897,29.9688625783561,30.1459399930595,0.540572801402247,0.540672908978457,0.549571845043281,0.545861593540402,0.550290677318071,0.553150060674138
59.3637572790196,59.233178119553,59.2184129941111,59.2159487832946,59.2272550896631,59.21317681154,21.122377873864,21.0992237506434,21.0717044475023,21.0508392916527,21.0575125834439,21.0873511398677,29.7461313441392,30.053566755612,30.085375594737,30.1607428733737,29.9745382112201,30.1366065955228,0.493043816477367,0.545022054635993,0.54969684890588,0.546496329991402,0.55124933865639,0.555264619501787
59.3077895245195,59.234726136394,59.2690091168388,59.2291813925518,59.2379905203896,59.2115525673473,21.9194415458478,21.8960109327454,21.870377627667,21.8973297066987,21.8536994364113,21.881950170733,29.8647528320349,30.0540809153689,30.0543138697201,30.1435424584823,29.9904573690373,30.1383903525983,0.509308055281385,0.543934138798874,0.535776850773728,0.542390568022694,0.549786950177025,0.555441411920145
59.2884404201567,59.3187972495812,59.2256413613215,59.2386861428816,59.2275709431283,59.2063437599978,22.7465148067567,22.7235376706813,22.7074450065847,22.7276940005831,22.6804916623514,22.6801340216771,29.8723027500922,29.9278420170557,30.0860505854801,30.1324790809508,29.9786903775846,30.1436865088756,0.510230795305667,0.511502053135636,0.55143251823746,0.539885304637683,0.551292840553895,0.556084060404086
59.2614317847699,59.2444328203181,59.2285925955071,59.2406740113165,59.2288158033736,59.2029715264478,23.5514556798153,23.5387403306086,23.5282761424314,23.5438362176064,23.4921903172508,23.4938150118105,29.8987717503846,30.0550591685947,30.0845067252553,30.1223705559575,29.9853822422742,30.1488537716805,0.513763113614129,0.548212755242737,0.548370839633973,0.537789733644989,0.550934792921212,0.556824640625609
59.2551328970849,59.2548126767378,59.2223974489693,59.2479010418518,59.2290604926782,59.2037163602738,24.3641103587579,24.3504592615645,24.3487368132919,24.3576549645513,24.3044519722462,24.3031561567914,29.9386630694309,30.0556277226378,30.0863025715999,30.1176164240102,29.997956927975,30.1487790798156,0.517968614468371,0.546339410675533,0.547436999881721,0.536955245165602,0.549742539901563,0.556863463619273


==> fig/Radial_results/Brain/Brain_WavTVInner_QN.csv <==
QNP_1_cost,QNP_3_cost,QNP_5_cost,QNP_10_cost,QNP_20_cost,QNP_50_cost,QNP_100_cost,QNP_1_time,QNP_3_time,QNP_5_time,QNP_10_time,QNP_20_time,QNP_50_time,QNP_100_time,QNP_1_PSNR,QNP_3_PSNR,QNP_5_PSNR,QNP_10_PSNR,QNP_20_PSNR,QNP_50_PSNR,QNP_100_PSNR,QNP_1_SSIM,QNP_3_SSIM,QNP_5_SSIM,QNP_10_SSIM,QNP_20_SSIM,QNP_50_SSIM,QNP_100_SSIM
138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,0,0,0,0,0,0,0,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953
101.89304623734,101.892187418798,101.89118802686,101.891108567516,101.891053973767,101.891023730644,101.891108567516,0.439192458987236,0.466145385056734,0.509662447031587,0.604896842967719,0.804415205027908,1.39915475202724,0.607956107938662,19.7917132249529,19.7916743858189,19.7916543107548,19.7916194658033,19.7916090104862,19.7916090585528,19.7916194658033,0.101329122837481,0.101117693545156,0.101005718413011,0.100972383000707,0.100959846271258,0.100970583562168,0.100972383000707
64.9996000879785,65.0027656749018,65.0003797842854,64.9965485946906,64.9954933846976,64.9950815448319,64.9965485946906,0.885508223203942,0.946025720098987,1.03915130905807,1.24494191491976,1.67300770012662,2.95795384095982,1.25707018887624,23.1200860368863,23.118754504597,23.1167300636655,23.1150064174518,23.1148069702694,23.1148153333681,23.1150064174518,0.312467019916558,0.314610579691584,0.315417691830269,0.31596002689482,0.316307819309413,0.316512928259403,0.31596002689482
62.6446356567477,62.6470293152991,62.6443333327846,62.6408414991708,62.639332817691,62.6388202529607,62.6408414991708,1.32227460714057,1.4163946651388,1.56800896604545,1.88505295896903,2.54419472417794,4.52339124004357,1.87455540290102,23.9008215113677,23.8968918246709,23.8916294848,23.8882282813222,23.8879076741112,23.887942596858,23.8882282813222,0.369271847551162,0.373797172095878,0.3765188563323,0.378828185101359,0.379443376420678,0.379695130452925,0.378828185101359
61.2191131995924,61.2123330914541,61.2001443518927,61.1875876244931,61.182304226933,61.1809845223242,61.1875876244931,1.77056277520023,1.89375346899033,2.09272240218706,2.52127383113839,3.41620397614315,6.09502651100047,2.4717899300158,25.2665295836129,25.2506509902569,25.231131229976,25.2194708705079,25.2178016268784,25.2179270024498,25.2194708705079,0.439890843963752,0.452810253123171,0.466468900338375,0.478522630079823,0.481636965856441,0.482376329529605,0.478522630079823
60.7596463698314,60.7353424882739,60.7046287201824,60.6791346658744,60.6697967265118,60.6675836963427,60.6791346658744,2.2094981612172,2.38076207693666,2.61184590007178,3.16926156519912,4.29146950226277,7.65850469190627,3.07746655098163,26.2938352346799,26.2622478469644,26.2267245574334,26.2083590704737,26.2057205367797,26.205751820951,26.2083590704737,0.459030874919645,0.473527871435674,0.49144641254452,0.511980402103865,0.518114907504655,0.519125967655976,0.511980402103865
60.3283019302206,60.3076451200002,60.2809044867415,60.2572670234271,60.2479128252715,60.2458852847927,60.2572670234271,2.6612114913296,2.84974026703276,3.12997315917164,3.81193617428653,5.15119213727303,9.2172411037609,3.67998855398037,26.8164137458059,26.77145934868,26.7302216955978,26.7140281043832,26.7122322780575,26.7121961744587,26.7140281043832,0.465213103854826,0.480299759689612,0.502023006339873,0.527372121126124,0.535047125958698,0.536323316718335,0.527372121126124
59.9190991411182,59.8526591803668,59.7869497724178,59.7393762445287,59.7224390225069,59.7175663496506,59.7393762445287,3.09992498741485,3.33519840193912,3.64750561397523,4.46265662019141,6.00750302919187,10.7868679177482,4.27761900401674,28.0667809408275,28.0674243329274,28.0855949298654,28.1115794574473,28.1154648253675,28.1170190892249,28.1115794574473,0.467990580507699,0.482845521974689,0.508508623132091,0.538621844314079,0.547613885365397,0.549514372059648,0.538621844314079
60.0186184759472,59.8951823424154,59.761095976542,59.6568582150375,59.6245983940551,59.6155460091781,59.6568582150375,3.55016239732504,3.81026052404195,4.17090202402323,5.10809325217269,6.88342674309388,12.3408986467402,4.87747205700725,28.4365722239188,28.6011876141858,28.7780015743202,28.8897879224258,28.9105236001559,28.9123909933322,28.8897879224258,0.460105845652892,0.475815887336309,0.504390614338073,0.538821370331382,0.550805156879613,0.553514634309904,0.538821370331382
59.8793785486883,59.7480261462463,59.613629388672,59.5137129214158,59.4828090795372,59.4738517072026,59.5137129214158,3.99050741433166,4.29525233991444,4.70064737903886,5.73964119912125,7.74008173309267,13.9099251555745,5.48979438701645,28.4807491739821,28.700145587869,28.9306954975955,29.0902642171348,29.1255733779938,29.1293745378305,29.0902642171348,0.456631910229887,0.473446081018216,0.503337944576712,0.539376554222292,0.552616767795921,0.55565988045182,0.539376554222292
59.8353199224895,59.6974325615427,59.5605566198532,59.4653757102625,59.437166009911,59.4314578742806,59.4653757102625,4.44348118943162,4.77023384813219,5.22832057299092,6.36630953825079,8.59676545206457,15.4658934564795,6.08261518599465,28.5226250162575,28.7586876724172,29.0094254248713,29.1980396263182,29.2446434831246,29.2509887775041,29.1980396263182,0.45669190002781,0.474124972482205,0.503824428971328,0.539225723676721,0.552342549535167,0.555323740998918,0.539225723676721
59.6576823816478,59.4983653105954,59.4160438870639,59.3617448182109,59.3447819996373,59.3388907619958,59.3617448182109,4.88414556649514,5.23900848510675,5.74694968597032,7.01024619932286,9.4636868222151,17.0175503655337,6.69841585610993,28.7438161010367,29.1073157950855,29.3758810419413,29.5596816189397,29.6015852227279,29.6241192421269,29.5596816189397,0.454832248206896,0.475100824772975,0.501817240056867,0.536037158298855,0.549961032706792,0.552561260275842,0.536037158298855
59.8381109130212,59.5645416476461,59.4381559173671,59.3245672693703,59.2929399956522,59.2896361984979,59.3245672693703,5.33654811768793,5.71135268895887,6.27801157790236,7.65116453333758,10.3415331912693,18.5792806546669,7.29899148526601,28.679109828772,29.1783438771028,29.5023038462887,29.7658158870409,29.8332039560668,29.842086509197,29.7658158870409,0.447069932039727,0.471159474038761,0.497300737540253,0.533369705956835,0.549423120327116,0.552996002458513,0.533369705956835
59.6437567245849,59.4774589004587,59.3713879150401,59.2958106594709,59.2707309444249,59.2547393664267,59.2958106594709,5.77537709358148,6.19524105894379,6.81081738695502,8.29917050828226,11.2191393882968,20.1454268777743,7.90218358230777,28.7475701078506,29.1973473258669,29.5146741727713,29.8863980232451,30.0264940507492,30.0354103033002,29.8863980232451,0.449596899292484,0.472875587283847,0.499746327233984,0.532814658960757,0.54864553617186,0.553337101013209,0.532814658960757
59.6103604444672,59.4413004646832,59.3487372384289,59.2869385983695,59.2568105285644,59.2457926858985,59.2869385983695,6.22547524375841,6.67928028199822,7.32757951482199,8.94002347718924,12.0961673613638,21.7068017707206,8.51746132224798,28.7892616553718,29.2305486885603,29.5326007603809,29.9389166073571,30.0403743925981,30.0604865659002,29.9389166073571,0.451456086171731,0.47498118745228,0.501652580223363,0.531988566758754,0.548423033081988,0.553105795457336,0.531988566758754
59.5427499252407,59.3925337662873,59.3259376649791,59.2853100663457,59.2467099810973,59.2349810668999,59.2853100663457,6.66485491767526,7.15904227015562,7.85057682381012,9.58484763815068,12.9662411143072,23.2695837516803,9.11837959405966,28.8924355655541,29.3088205819501,29.5725209265439,30.0042028280435,30.0559377783128,30.0994342677664,30.0042028280435,0.45612694455476,0.479419547596747,0.50535646417051,0.527837500523565,0.548818464761419,0.553081751766259,0.527837500523565
59.5487755683152,59.5200270533114,59.33274259878,59.3064511550233,59.2330587409347,59.2381414991672,59.3064511550233,7.11199882277288,7.63590216520242,8.37779068388045,10.2293706161436,13.7974887513556,24.8222057467792,9.71933385799639,28.9928288821943,29.3284538695139,29.5975056254924,30.0114619279006,30.1004095578894,30.1714626875198,30.0114619279006,0.460871847496155,0.479175691650104,0.506080076212878,0.522961709974573,0.5498040660504,0.552286332408142,0.522961709974573
59.5892453584897,59.5142852598566,59.3463808870055,59.272325825661,59.2240790812086,59.2181926103307,59.272325825661,7.54740467271768,8.11997753824107,8.8963461490348,10.8734676861204,14.6573178353719,26.3872839047108,10.3302627638914,28.9796826474211,29.3184929304832,29.6087321151938,30.0185409979921,30.1437197278931,30.1667434834488,30.0185409979921,0.459520809814576,0.477124984107488,0.505023049384961,0.527578912514024,0.549442928825,0.552448042730154,0.527578912514024
59.623346428025,59.6352032803155,59.3580705874281,59.2639825567778,59.2251503453112,59.2157149154287,59.2639825567778,7.99619097867981,8.59635849227197,9.42508898605593,11.5188328931108,15.5426562994253,27.9372371237259,10.9399285430554,28.957723944959,29.0306963450402,29.6165630121131,30.0196585337867,30.1720025704803,30.1673686798226,30.0196585337867,0.457597107151972,0.454892939604671,0.50216098262744,0.530057554671878,0.547965509349376,0.552572558602685,0.530057554671878
60.3902981309306,59.8789727496086,59.3931432029462,59.2700620057857,59.21655451086,59.2124585574844,59.2700620057857,8.43336723465472,9.08098994521424,9.95652545616031,12.1643006331287,16.407164549455,29.4982896747533,11.5546578611247,28.0589322220092,28.4869671584862,29.5234128615844,30.0161979133727,30.1698391775051,30.1709903327551,30.0161979133727,0.41121415064638,0.431915548658134,0.483340150716146,0.530277931209915,0.548484473186422,0.552978665111522,0.530277931209915
60.5873932187919,60.1770330673524,59.750314382071,59.2607960358403,59.2108795952231,59.2086800445973,59.2607960358403,8.88336588675156,9.55214903620072,10.4755614770111,12.8089190199971,17.2710698936135,31.0747810627799,12.1671384752262,27.8675672411426,27.7916503586196,29.0321089761677,30.0219039586047,30.1691949706043,30.1765466814164,30.0219039586047,0.403849203780484,0.410660213273172,0.448423263931398,0.530124214887661,0.549164881744275,0.554021328288278,0.530124214887661


==> fig/Radial_results/Brain/Brain_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
138.590237282088,0,18.3395693080118,0.0748227836012295
109.343132795613,14.3098622001708,19.4796922829888,0.0948571039576492
92.0027858161621,28.6512984312139,20.4085913273737,0.113956558673124
81.4502117674798,43.1196002422366,21.1627520775826,0.134576301036701
74.8709993018653,57.3954556803219,21.7720493904081,0.157536686517207
70.6635314318752,71.9718677252531,22.267179665004,0.185903234114507
67.9020163526289,85.8144599644002,22.6743820386283,0.222714994742441
66.0409932712395,99.645374010317,23.0148004217836,0.269956886347534
64.7526855188516,113.175180106191,23.3047398663092,0.322403881112493
63.8364619455887,127.086252751993,23.5564153644236,0.37139074099144
63.1672217929899,140.75402254099,23.7788148945733,0.41038535873646
62.6653798843573,154.285574312089,23.9785820717055,0.438236073735582
62.2793688368362,167.944745749235,24.1606254578737,0.458102477031022
61.975057034849,181.427843912272,24.3285705499699,0.47280749299958
61.7295602755538,194.429507639259,24.4850927250317,0.484222217886643
61.527237196707,207.180444405181,24.6321952979807,0.493530964981522
61.3572237446275,220.072186747333,24.7713965985739,0.501079669280073
61.2118411608692,232.827031377237,24.9038401176534,0.507335361307254
61.0856007647724,246.006766237086,25.0303963345776,0.512634889803395
60.9745068183709,258.926578749204,25.1517647552377,0.517190046081506
60.8756111386365,271.719815799035,25.268491308969,0.521166004490876


==> fig/Radial_results/Brain/Brain_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
138.590237282088,0,18.3395693080118,0.0748227836012295
118.470003176574,0.371610571164638,19.0644439895597,0.0878495163228292
99.0760494297123,0.767142772208899,19.9724500235851,0.107917320258656
85.3477851000715,1.15861445828341,20.8388168215419,0.131849643525334
76.6064645363744,1.55881477426738,21.5836671100712,0.15956788921139
71.2219046961651,1.9716699514538,22.197307430951,0.194276747819048
67.8950989867182,2.38470482430421,22.6984711411536,0.237251012424627
65.7925311572109,2.78837033431046,23.1122019833575,0.278778377324805
64.4193110065095,3.20292835123837,23.4606925697145,0.309247172210003
63.4886948012227,3.61441554920748,23.7609852494027,0.328370964068044
62.8340219938254,4.01586324023083,24.0253329645242,0.340250794477313
62.3566934362159,4.43110685213469,24.2622830855248,0.348309228024736
61.9969040448594,4.84329449618235,24.4777789170526,0.353875732296535
61.7174176531323,5.2427616273053,24.6759532608045,0.357972640262463
61.4944300367384,5.65626300824806,24.8597035641982,0.361166482920131
61.3123419429852,6.07070743339136,25.0310728086631,0.363768123599053
61.160691286518,6.47103539644741,25.1915183520661,0.365959791455693
61.0323016197871,6.88132266351022,25.3420924548696,0.367851845058993
60.9221442444153,7.29155699838884,25.483556106774,0.369507856302618
60.8266215172607,7.68953854823485,25.616476796963,0.37097285725239
60.7431056933194,8.10078414925374,25.7412727576604,0.37226845093514
60.6696276641531,8.51620723912492,25.8582791466373,0.373418463248504
60.6046869858572,8.91552287712693,25.9677737529528,0.374444953610288
60.5471156318909,9.32883775210939,26.0699712539575,0.375351504998946
60.4959848552877,9.73827962926589,26.1650664767441,0.376458067005147
60.4505429694162,10.1360923743341,26.2532386259496,0.377473044223413
60.4101718033522,10.5480112403166,26.3346571393169,0.378365069457475
60.3743523887111,10.9614722812548,26.4094944933668,0.379145986348505
60.3426446522491,11.3613675292581,26.477920396704,0.379824862523887
60.3146706503638,11.7768084213603,26.5401006763389,0.380407137989518
60.2901017306669,12.1899748614524,26.5962006456496,0.380896473433974
60.2686496692579,12.5902597345412,26.6463967450244,0.381298856702759
60.2500588988577,13.0043902895413,26.6908667641854,0.381619357094124
60.2341023077392,13.4138944407459,26.7297987491867,0.381864392574523
60.2205759917671,13.8115399107337,26.763385034124,0.38203981792725
60.2092964588713,14.2266161206644,26.7918230980571,0.382151082063137
60.2000977666468,14.639415128855,26.815304929735,0.382200916305309
60.1928290486348,15.0423776877578,26.8340302597218,0.382193365369489
60.1873532453511,15.4565282848198,26.8482026003868,0.382132760365815
60.1835448636743,15.8692192698363,26.8580249092125,0.38202285126051
60.1812883882949,16.2690566487145,26.8637000369473,0.381867305792534


==> fig/Radial_results/Brain/Brain_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
138.590237282088,0,18.3395693080118,0.0748227836012295
101.891053973318,0.747167248046026,19.791609010566,0.10095984627301
64.995493384791,1.55680809589103,23.1148069702898,0.316307819344124
62.6393328177592,2.38021847582422,23.887907674137,0.379443376356252
61.1823042273189,3.18317562784068,25.2178016268117,0.481636966044262
60.6697967282899,3.99121467187069,26.2057205365745,0.518114907207709
60.2479128275336,4.7894053158816,26.7122322743282,0.535047125886261
59.7224390276377,5.60166919976473,28.1154648101736,0.547613885260052
59.6245984040909,6.44256623182446,28.9105235864342,0.550805156409821
59.482809088872,7.27024422492832,29.1255733391255,0.552616767898281
59.437166015633,8.06672519887798,29.2446434484066,0.552342549882123
59.344781994207,8.85686368797906,29.6015852033683,0.5499610330677
59.2929399725941,9.66406415402889,29.8332039481187,0.549423121336588
59.2707309905878,10.492439892143,30.0264941723374,0.548645533680691
59.256810525782,11.3012353151571,30.0403744090248,0.548423032260019
59.2467099906417,12.1292311223224,30.0559376871783,0.548818466042913
59.2330587576192,12.9579916263465,30.1004092724377,0.549804074478185
59.2240790577968,13.7858753192704,30.1437194111924,0.549442950899361
59.2251503650755,14.6102400282398,30.1720024699729,0.547965530613519
59.2165544618638,15.4240091892425,30.1698390358558,0.548484493461909
59.210879569471,16.2334322470706,30.1691948115861,0.549164898782683


==> fig/Radial_results/Brain/Brain_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
138.610497135141,0,18.3395693080118,0.0748227836012295
101.909431796056,0.963435580022633,19.7918611119772,0.101070181644866
65.0107676905157,1.56752617284656,23.1160936112432,0.315868750038463
62.6537167200469,2.1026839078404,23.8890456521579,0.378789839629307
61.1940692154964,2.66370100388303,25.2194616099359,0.478649907241185
60.6798564910487,3.21681564184837,26.2061563021198,0.514233515200414
60.2570691944312,3.78895416366868,26.7124651563029,0.530628207686299
59.7273862516364,4.34973731450737,28.1161052808697,0.5435748405194
59.622659303058,4.91881644865498,28.9060963731506,0.547590200109734
59.4810677090524,5.48173963860609,29.1328793363814,0.549271890368643
59.4400249878917,6.04772501066327,29.2498301991316,0.548884420815119
59.3544303208417,6.59320275764912,29.6158559502396,0.546295922137453
59.3262921106454,7.15453689568676,29.8192290983027,0.546339074193584
59.2811797485098,7.72014894569293,29.8986464770117,0.54759459552238
59.2641438602151,8.28037350671366,29.9728097352421,0.548343199646505
59.2527743780719,8.84396482654847,30.0363709533383,0.548426820199691
59.2600248227964,9.37660863855854,30.1219162325178,0.546488291075776
59.2251906201658,9.94296592567116,30.1320665382745,0.547946786126849
59.2223658386126,10.4797179587185,30.1342391799591,0.548356892466312
59.2208534724502,11.0182646168396,30.1365858186891,0.548751978852197
59.2182252696009,11.5881226656493,30.1428590858883,0.549010387024643
59.2165576170049,12.1528190285899,30.1496145724687,0.548247338692623
59.2146268151303,12.6937884585932,30.1490882761734,0.547083774331338
59.2134435330933,13.279219597578,30.1458394486059,0.54574105200103
59.2115969536026,13.8141983717214,30.1411090688023,0.547181055662679
59.2098507249957,14.3797792217229,30.136346464464,0.548649023093504
59.2070930158029,14.9163878327236,30.1393203713133,0.548751989991462
59.2062030746326,15.4884378337301,30.1409770013361,0.549147753505773
59.2055423941936,16.038318727864,30.1435149645677,0.549964702865899
59.2049525980779,16.6033457049634,30.1476393959004,0.551915060516588
59.2048545009591,17.1700672297738,30.1532463117773,0.553883173273972
59.2046349035637,17.7313779296819,30.1549860741858,0.554572557425804
59.2046330048819,18.2991210005712,30.1569653326969,0.555164617673142
59.207340810548,18.835278775543,30.158844664281,0.555505617549207
59.2061347107746,19.378764395602,30.1579770800361,0.555800188222621
59.2040888459667,19.9405069826171,30.1576932629478,0.556526549011447
59.2039039107843,20.5213228357024,30.1576994448925,0.55756461944806
59.204049447572,21.1673696816433,30.1570973116542,0.559596878002969
59.2042677372567,21.7323074876331,30.1548828639267,0.561847487087636
59.2048379400586,22.3083477125037,30.1534271469065,0.562178537373944
59.2035877421628,22.8544297714252,30.1541122419169,0.562516622534219


==> fig/Radial_results/Brain/Brain_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
138.590237282088,0,18.3395693080118,0.0748227836012295
101.891053973318,0.741640944965184,19.791609010566,0.10095984627301
84.3405611785672,1.46828125696629,20.8590545290913,0.128649141364787
73.1953674083208,2.21243871189654,21.8674563469073,0.173829542297622
67.0589058877183,2.96267485292628,22.7311540642836,0.282496994623043
63.9503084012784,3.68976703286171,23.4428794295716,0.398933085434576
62.3981877643393,4.44618045492098,24.0407159263738,0.437803426359946
61.5734633785672,5.17579084308818,24.5707806117945,0.461800085566996
61.0739847436148,5.92114849295467,25.0680843580969,0.488543378266917
60.7171854614156,6.67976125283167,25.5536560872287,0.512247447685796
60.4259520381662,7.40690064569935,26.0362148934155,0.529489688439821
60.1750775883424,8.13958910573274,26.5150416659655,0.540430986373897
59.9616092539841,8.87399070686661,26.9834299666554,0.547142177096977
59.7869088318697,9.62377510592341,27.432459635981,0.5512002096082
59.648885257248,10.3588344408199,27.8537433389014,0.553827307223643
59.5419554201376,11.1065577769186,28.2407970576149,0.55552733717474
59.4596536447903,11.8400458467659,28.5891493999727,0.556452083493457
59.3965600597904,12.5688342098147,28.896251599056,0.556723988201158
59.3486808451472,13.3086986276321,29.1614137006546,0.556538718565739
59.3129257299582,14.0417585836258,29.3856761268617,0.556043377120603
59.2867251778665,14.7731063286774,29.5716190071109,0.556703769871941


==> fig/Radial_results/Brain/Brain_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
138.610497135141,0,18.3395693080118,0.0748227836012295
101.909431796056,0.93602185905911,19.7918611119772,0.101070181644866
84.3577961821751,1.92694036313333,20.8595186528216,0.128823581036634
73.211609783915,2.87197319208644,21.8681581339656,0.174077962746224
67.074190461162,3.79841595212929,22.732085531607,0.282187536100163
63.96489555451,4.73268374614418,23.443993196745,0.397040190321498
62.4120583959597,5.70192985609174,24.0419655258137,0.435621418626315
61.5866109221644,6.67017587600276,24.5720970738761,0.459058596440645
61.0864741634632,7.61735743796453,25.0693604581589,0.484936857262313
60.7290790924071,8.52937832893804,25.5547324772992,0.507431858246499
60.4373265695697,9.48863325105049,26.0369100277873,0.523998940546805
60.1860223565673,10.4400562900119,26.5150847577691,0.534538678142876
59.9722243975367,11.3919741639402,26.9825293408238,0.541099563746811
59.7972851222683,12.3382675137836,27.4302909821652,0.545144355974747
59.6590989886452,13.2963192157913,27.8499798035333,0.547683952568921
59.5520705040778,14.2876735618338,28.2350871664581,0.549499530647347
59.4697268111328,15.2327149808407,28.5811977956286,0.550494677789771
59.406620918053,16.1486351909116,28.8858624836797,0.550870999502564
59.3587615927011,17.093792578904,29.1484849597398,0.550811510760255
59.3230500834275,18.0148520830553,29.3701325523752,0.550453433103323
59.296911577054,18.9415078710299,29.5535167855481,0.551244699827973
59.2780317745268,19.8618142439518,29.702501532403,0.551985169165139
59.2643992062549,20.8242372530513,29.8215739051872,0.552433705237799
59.2544123312436,21.7864024380688,29.9155939687672,0.552639793331864
59.2468846593616,22.7472259402275,29.9887693876257,0.55263259845167
59.2410147841596,23.6994077761192,30.0446701054882,0.552447495809182
59.2362413992352,24.6452331962064,30.0865206356296,0.552132640114442
59.23219008302,25.5896416001488,30.1168276078153,0.551714785142095
59.2286861133291,26.5221811342053,30.1377863356543,0.551591756659814
59.2255821796398,27.4808294973336,30.1511862402044,0.551646593115717
59.2227727341345,28.4274450724479,30.1585717009475,0.551579482755124
59.2201989861612,29.3924610023387,30.1611038131347,0.551435332099807
59.2178663818738,30.3407021483872,30.1598172560203,0.55126586268191
59.2157632211372,31.300184255233,30.1556183065045,0.551916834110101
59.2138931408966,32.2461258252151,30.1491685450392,0.554646673238023
59.2122459067144,33.202412962215,30.1409986648462,0.557283946562185
59.2108192230812,34.1450860602781,30.1316652059777,0.559836418272792
59.209611212495,35.065339128254,30.1218853974291,0.562298465632917
59.2085940658296,35.9942999561317,30.1120946454886,0.564670777234325
59.2077290260115,36.9589855642989,30.1025324403153,0.566974249753947
59.206980310838,37.8817912733648,30.0935044594537,0.569222664444904


==> fig/Radial_results/Brain/Brain_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
138.921039136835,0,18.3395693095345,0.0748227836262908
118.750568796763,0.507499467814341,19.0577618183503,0.085042962091754
99.3349054026319,0.899032492889091,19.955870503804,0.102418306861349
85.5990706060117,1.27696935692802,20.808971159178,0.124059529280922
76.8569418100502,1.65812724386342,21.5380569151283,0.150100689000876
71.4739037842675,2.09312551096082,22.1347073157398,0.184688732799286
68.1497723148646,2.52570907189511,22.6187000869233,0.234270335693991
66.0493770375181,2.91041021584533,23.0159432899162,0.297140051773353
64.6757596852949,3.34330169879831,23.3491779694608,0.355712680580095
63.7420327529331,3.77315773372538,23.6356668415832,0.397970813575168
63.0823005117516,4.15252305869944,23.8877719186741,0.425263340539649
62.598171005053,4.58511632168666,24.1142070572941,0.443231702286859
62.229961331411,5.01833151653409,24.3210650333365,0.455370332663095
61.9407197297045,5.4028187035583,24.512593074216,0.463793127898422
61.7068440096811,5.83616500347853,24.69179105694,0.469717519735343
61.5128863815541,6.26385580352508,24.8608052404066,0.474378342698439
61.3484601125143,6.64607794047333,25.0211935578605,0.47813171238082
61.2064552869888,7.08424500143155,25.1740994734432,0.480971431540409
61.0819072313697,7.52008639043197,25.320381099778,0.483119760936394
60.9713140570162,7.90537744644098,25.4606603416375,0.484751390516123
60.8720893341374,8.33764775958844,25.595456144016,0.485982565699896
60.7822742566854,8.76902342052199,25.7251779971069,0.486905047400351
60.7003952313677,9.15227882564068,25.8501476298475,0.487567492208531
60.6253236979873,9.58705274760723,25.9706188990012,0.488022720164209
60.556172061511,10.0219957155641,26.0868089318193,0.488308154608157
60.4922361993195,10.4065039744601,26.1988947350735,0.488442879177065
60.4329265719568,10.8389260633849,26.3070449577395,0.488464422711059
60.3777463987946,11.2680355652701,26.4114158776065,0.488383175239808
60.3262824738003,11.6521986431908,26.512139950162,0.488223547540815
60.2781838057731,12.0876704412512,26.6093361726809,0.487993948033284
60.2331469603369,12.5231659202836,26.7031131619975,0.487703532305273
60.190907749641,12.9097392430995,26.7935732624636,0.487359884876083
60.151238339096,13.3450808471534,26.8808108930167,0.486969098432706
60.113930404819,13.776394928107,26.9649306034159,0.486539145490915
60.0787993845135,14.1585140242241,27.0460227625304,0.486078497686427
60.0456806087832,14.5935266560409,27.1241779361931,0.485596928169831
60.0144263707922,15.0270876670256,27.199475382768,0.485091808235129
59.9849015637254,15.4135760588106,27.2719970834468,0.484565483464487
59.9569843745559,15.8493452786934,27.3418226814038,0.484195095993573
59.9305644606894,16.2769712998997,27.409026790397,0.483806694104552
59.9055390430045,16.6588461280335,27.4736854932784,0.483397991439802


==> fig/Radial_results/Brain/Brain_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
138.921039136835,0,18.3395693095345,0.0748227836262908
102.155348464142,0.366792485117912,19.7873885700965,0.099966175592002
65.2709666124849,0.780199046013877,23.063585435169,0.309092258288335
62.9211265453566,1.19437374407426,23.8138004254964,0.368579457522559
61.4749414191688,1.6037946830038,25.084343536773,0.456081849214881
60.984065037324,2.02059127390385,26.0158014309317,0.479750530285529
60.5590412802438,2.43208219693042,26.4422898448711,0.49115012653936
60.0394763649252,2.82686619693413,27.5314269131871,0.494316643850953
59.8633198696029,3.24052524799481,28.3133599159782,0.491999719432355
59.7457166483968,3.6394914467819,28.4843962502849,0.488386071077133
59.6823907216849,4.0532692419365,28.5730247603617,0.487110088506463
59.5464344385883,4.45068755582906,28.7665647272567,0.473596164512152
59.4912147207656,4.86741224490106,28.8388324823791,0.470523510538455
59.4310528098287,5.26669583492912,28.8367469268336,0.466576474515461
59.3994139724544,5.68557222094387,28.7742650395943,0.460597279000207
59.3745196892289,6.08730143890716,28.5935964881718,0.451405236565363
59.3585845994855,6.50763359712437,28.3276478120217,0.441692744014468
59.3471511575586,6.90610914002173,28.3905452253318,0.443644305154916
59.3406111675991,7.32331497804262,28.4402198156347,0.445133210063948
59.3316166246594,7.72479867818765,28.5581619354297,0.448920224986462
59.3290814671947,8.14234979823232,28.555451832477,0.448600834418542


==> fig/Radial_results/Brain/Brain_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
138.921039136835,0,18.3395693095345,0.0748227836262908
102.155348464142,0.382766250986606,19.7873885700965,0.099966175592002
84.5815063178843,0.745513750938699,20.8481223699398,0.126850294290842
73.4320360674651,1.11974120792001,21.845550113591,0.171161988426252
67.3064227819409,1.48123219283298,22.6943474804009,0.276210023031962
64.2139187765718,1.85641369479708,23.3888841228232,0.385023363378614
62.6731809334702,2.21662864484824,23.9684035209943,0.420724704426542
61.8533638971482,2.58498509367928,24.4790463479341,0.440509193459008
61.3552326808618,2.95463839964941,24.9550719767745,0.459841034024131
60.9974771832347,3.32410334865563,25.4165555252356,0.476539420689596
60.7030698096241,3.6909392955713,25.871230865993,0.486581851232414
60.4468310888162,4.05784640368074,26.3173559152674,0.491323570839268
60.2262969895767,4.42731463280506,26.7471999764374,0.49286551787972
60.0433317105008,4.79591477196664,27.151004095073,0.492425354454501
59.8963640112689,5.16618009097874,27.5197740890885,0.490610768924782
59.7800197782085,5.53556927805766,27.8468163538882,0.488574391890471
59.6879358098113,5.9045196401421,28.1279975161201,0.486869232519685
59.6148314065803,6.26774113811553,28.3613017075498,0.484582667441342
59.556746180039,6.63612598017789,28.5468246827069,0.481895713385694
59.5107386436968,7.00799839710817,28.6865337388755,0.478885385592988
59.4743290596122,7.3762631251011,28.7839002041945,0.475607310846552


==> fig/Radial_results/Knee/Knee_TV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
143.971370649514,0,19.2004404437255,0.0666805161512752
120.806319576915,0.396334497025236,20.0256385376137,0.0813901552409238
99.2976717336041,0.830885963980108,21.0875486930542,0.105156311463902
84.5872820656882,1.2310089089442,22.1198564373176,0.142766276626366
75.5419570107232,1.6354521419853,23.0122013355458,0.200762695468487
70.1775365711233,2.06643284903839,23.7419642209313,0.258926862831352
66.9977496911089,2.46687280805781,24.3280611017248,0.288638203919262
65.0742656760693,2.86980968504213,24.801381753527,0.297005161990738
63.8727872934967,3.30507057998329,25.1904879389203,0.296003012359625
63.0939513321229,3.7041319787968,25.5172905713511,0.293118740623059
62.5701661896444,4.10660365386866,25.7972877606841,0.292715818587177
62.2061769681651,4.54200694407336,26.0411064558917,0.291397148534791
61.9464630754466,4.9436028059572,26.2559912268029,0.289652433319323
61.7576068528771,5.34623353788629,26.4469877253047,0.287646466860416
61.6187616662858,5.780456275912,26.6176407299604,0.285507631504835
61.5164471209923,6.18018483486958,26.7705491886742,0.283332563760018
61.44163115745,6.5831139490474,26.9076655307663,0.281189024138496
61.3880554513853,7.01985668810084,27.0304804293624,0.279111752735453
61.3512420965181,7.41895777825266,27.1401952726885,0.277128648697497
61.327908328561,7.82245633727871,27.237785992,0.275247883510447
61.3155772151131,8.25728517211974,27.3240634837874,0.273463003376085
61.3123456231634,8.65885197115131,27.3997236174778,0.271759684076644
61.3167257470661,9.06173453200608,27.4654043281456,0.270136733034784
61.3275338603845,9.49790071509778,27.5216851556863,0.268588199677465
61.3438156337464,9.90011472208425,27.5690888892992,0.267102934915185
61.3647909582167,10.3020888131578,27.6081081791303,0.265672603957448
61.3898155830341,10.7374804210849,27.6392134117508,0.264291147655473
61.4183526784619,11.1374518389348,27.6628598890371,0.262955704552547
61.4499512547925,11.5428544329479,27.6794902492462,0.261664489403821
61.4842292369691,11.9775482290424,27.6895174556397,0.260412742229957
61.5208593121453,12.3821290980559,27.6933482155423,0.259198356561225
61.5595607518064,12.7883251381572,27.6913671292533,0.258016948913209
61.6000916214334,13.2242222351488,27.6839458568761,0.256865111637155
61.6422423527526,13.6259130681865,27.6714463886246,0.255740583336111
61.6858295068422,14.0316148162819,27.6542064581285,0.254639339985164
61.7306928664013,14.4681986833457,27.6325529277232,0.253558695721013
61.7766893220732,14.8748000012711,27.6068040720738,0.252497256619197
61.8236935360972,15.2817819253542,27.5772737778726,0.251455928718588
61.8715937489439,15.7194501685444,27.5442416476198,0.250431076554472
61.920289987165,16.1248397834133,27.5079859396346,0.249421914635436
61.9696932395216,16.5281538562849,27.4687692054181,0.248427870386623


==> fig/Radial_results/Knee/Knee_TV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
143.971370649514,0,19.2004404437255,0.0666805161512752
102.054775155711,0.549425297882408,20.8864043240884,0.0991580718739811
64.4480963518113,1.15130634699017,24.7022974563149,0.306671848688407
62.3176169176366,1.70773905212991,25.5247822906883,0.41595920210272
60.6289401789148,2.26902382215485,27.0473550163444,0.572188113671664
60.1854663898883,2.82099145115353,28.1514036815889,0.611382426755097
59.870716647635,3.35224902117625,28.6995141285458,0.660218263801645
59.7864813793741,3.89775245799683,29.0523947897542,0.676896244137625
59.6891235411392,4.45566310081631,29.9438611047632,0.69662530747643
59.7000006924358,4.98467962094583,30.4689124162522,0.710772831540577
59.604797754529,5.51187960477546,30.378533235528,0.717387866731152
59.5804964270523,6.06225782167166,30.3720273428394,0.72053467902196
59.5495209454058,6.59512259368785,30.3726863063588,0.727257417152477
59.5514972013982,7.15070055774413,30.3562725754547,0.72326722934995
59.5111651436522,7.70740046468563,30.4069422709966,0.730226575804622
59.4990413721717,8.27054174570367,30.4395888269108,0.732489762115612
59.4947175824195,8.82327490858734,30.5493536512473,0.735569906179623
59.4974559906409,9.39103994960897,30.7230250774187,0.731425031297037
59.5022205987562,9.95814442750998,31.0500348008708,0.715832677880227
59.491761664183,10.4871315746568,31.199206753411,0.711426827155138
59.4794411973797,11.0385713097639,31.2959890099338,0.711426320095649


==> fig/Radial_results/Knee/Knee_TV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
143.971370649514,0,19.2004404437255,0.0666805161512752
102.054775155711,0.549435073975474,20.8864043240884,0.0991580718739811
83.2261248228889,1.09463817696087,22.1667240628186,0.151215210085278
71.8016605448733,1.63978504994884,23.3821844742845,0.292709666849297
65.8679260701549,2.18939625215717,24.4027631162157,0.438251671444701
63.072229430225,2.7328814631328,25.2138223496242,0.49375460858481
61.7564484972009,3.28105514519848,25.8715392097245,0.536032324440936
61.0565227496115,3.83395243738778,26.4370554377408,0.586618449068131
60.6145824263087,4.37825899617746,26.9479573083652,0.63014222313644
60.3043905296813,4.98211844312027,27.4220307663169,0.65943929335964
60.0799770857454,5.53175432514399,27.8661104975943,0.678403499964383
59.917235599064,6.07529180613346,28.2831340984866,0.691609832807503
59.7986907360557,6.62580672604963,28.6746007051957,0.702891199162699
59.7109227855984,7.18627544306219,29.0409117751278,0.713302834842506
59.6445505687171,7.73454075213522,29.382724835041,0.722720744924122
59.5933872447819,8.28051502723247,29.6991371122748,0.730578665038929
59.5534151857656,8.82864210242406,29.9895128317378,0.736694393217914
59.5221489344791,9.38739576446824,30.2535010584864,0.741022471115625
59.4978661392497,9.93263091961853,30.4923331236166,0.743928915628778
59.4792007378521,10.4804491417017,30.7069651164067,0.74593577902183
59.4649316734275,11.0304438755848,30.89794421987,0.747416382598585


==> fig/Radial_results/Knee/Knee_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
143.996778176403,0,19.2004404437255,0.0666805161512752
110.814674834605,15.6276202439331,20.499176452272,0.09006592862296
91.7840531995669,31.2510033368599,21.5931381272282,0.117651464871895
80.5490764097247,46.8934524697252,22.4974234961679,0.159117999752152
73.7428084700968,62.5373922218569,23.2320503995107,0.223941565539971
69.5088840764622,77.3953033178113,23.8273147329706,0.311410104340142
66.8025366096582,92.2535148158204,24.3126945265448,0.397754749993424
65.0227182383486,107.136078434763,24.7135879800173,0.463098525301325
63.8174728265829,122.000968688866,25.0501749731625,0.507368519542431
62.9765678440067,136.862138265744,25.3378157215461,0.541881175584596
62.3719536935651,151.732777895639,25.587931965119,0.569003410643749
61.9244739097061,165.773820458679,25.808898238347,0.59070109863389
61.5841108156199,179.823818819597,26.006839239091,0.608531293052326
61.318591772676,193.91457483056,26.186274495288,0.623218223928688
61.1066328307094,208.010811139364,26.3505619787137,0.635238705459847
60.9339392870124,222.113962192554,26.5022517036229,0.64518236549502
60.7907198343879,236.246098083677,26.6432913936326,0.653247244542055
60.6700793688961,250.335783706745,26.775210738585,0.659721768381096
60.5670826191658,264.495458805701,26.8992215462651,0.664904082274922
60.4781216348233,278.294791104738,27.0163015499239,0.669020555796525
60.4005086803141,292.219013888855,27.1272478876337,0.672309498634355


==> fig/Radial_results/Knee/Knee_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
143.996778176403,0,19.2004404437255,0.0666805161512752
120.810273175815,0.396819872083142,20.0256399427484,0.081390194867678
99.2710589990259,0.790798146044835,21.0875503159913,0.105156408845897
84.5269900507156,1.18434112006798,22.1198565486438,0.142766443727354
75.4475664141263,1.60683163511567,23.0121986457565,0.200762602834297
70.0498036503946,2.02695429418236,23.7419581287962,0.258925556025281
66.8376085672076,2.40994895319454,24.328051480763,0.288635345370846
64.882180730563,2.83128680917434,24.8013686193865,0.297000915665098
63.6489372339856,3.25024938816205,25.1904712030404,0.295997497168747
62.8383866957416,3.63389319600537,25.5172699134088,0.293112038329282
62.2829053922601,4.05469931801781,25.7972625802747,0.292707717096343
61.8872658348398,4.47078959597275,26.0410758534102,0.291387562806763
61.5959555054212,4.85226647090167,26.2559539961008,0.289641369640641
61.3755836004602,5.27543267700821,26.4469423431403,0.28763390412409
61.2053169548704,5.69148726412095,26.6175853423808,0.285493556415269
61.0716920259251,6.07452186802402,26.7704816038565,0.283316971443167
60.9656832047638,6.4935569469817,26.9075831950354,0.281171905065098
60.881043915489,6.90892709512264,27.0303804078101,0.279093091399529
60.8133093032996,7.29153403034434,27.1400742408965,0.277108422336302
60.7592040794942,7.71671302733012,27.2376402376883,0.275226068072223
60.7162607760704,8.12879948318005,27.3238888626793,0.273439551833939
60.6825834825524,8.5133283752948,27.3995155907229,0.271734551241973
60.6566888115655,8.932453090325,27.4651579749766,0.270109874952512
60.6373968342588,9.34913073526695,27.5213951681489,0.268559566847648
60.6237564548053,9.73110947920941,27.5687495957152,0.267072476328267
60.6149908191827,10.1541308031883,27.6077135681389,0.265640272573334
60.6104585545839,10.5690115522593,27.6387571461334,0.264256895988878
60.6096250710513,10.9498705202714,27.6623353600358,0.262919491380766
60.6120410447443,11.3690864203963,27.6788905399764,0.261626261940884
60.6173257164669,11.7841711493675,27.6888353455962,0.260372432610619
60.6251534721849,12.1662050893065,27.692576338604,0.259155915977539
60.6352450092561,12.5869975371752,27.6904978553871,0.257972309742148
60.6473590887512,13.0023413391318,27.6829714419273,0.256818218343634
60.6612859603505,13.3832842139527,27.6703589239242,0.255691377018743
60.67684197986,13.8064368369523,27.6529979327931,0.254587765254651
60.6938664763402,14.220551957842,27.6312152106327,0.25350468733489
60.7122168172205,14.60629371088,27.605329121902,0.252440786643194
60.7317673073342,15.0280083226971,27.5756533290092,0.251396928604086
60.7524059176435,15.4447277956642,27.5424673785589,0.250369461409553
60.7740324878223,15.825704754563,27.5060496064363,0.249357625776478
60.7965574844397,16.2506792787462,27.4666625214346,0.248360842630908


==> fig/Radial_results/Knee/Knee_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
143.996778176403,0,19.2004404437255,0.0666805161512752
102.066851921733,0.741583545925096,20.8858167213509,0.0991342127381115
64.4506429399658,1.55805081198923,24.6927731958437,0.304896940784987
62.3232528767137,2.38310793600976,25.5121252270896,0.412029517612807
60.6286362353027,3.20178652810864,27.0386717051153,0.555130823988249
60.2024338420187,4.04578265408054,28.1548932073624,0.586957244688653
59.8770353754827,4.88252740912139,28.6740231022899,0.622796387378565
59.7896376440902,5.69188358192332,29.0153772555599,0.634303430583246
59.6733319630169,6.52621164405718,29.7574507862041,0.645313488136497
59.6164643027468,7.35259120701812,30.570989630383,0.653890844916895
59.5215988740463,8.1902187501546,30.8268918358985,0.655704141397264
59.5043056652513,9.00588479614817,30.9065336650643,0.656197314014774
59.4745292828591,9.82378356810659,31.156492393486,0.655856084519752
59.4637881889318,10.6437095771544,31.4900190020683,0.650624918973969
59.4560697697577,11.4878136601765,31.6260370107464,0.647518241374479
59.4468276293871,12.3203784313519,31.6088980510144,0.649484341079657
59.4418190235624,13.1424730462022,31.5959846661506,0.651961861087147
59.4389116540314,13.9731767792255,31.5915845578621,0.654269819251973
59.4384425162447,14.7812872291543,31.5892492687254,0.656432438420234
59.4412280145041,15.6102343683597,31.5944347324818,0.65467621150238
59.431060554752,16.4527094752993,31.6021132069746,0.656411564763696


==> fig/Radial_results/Knee/Knee_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
144.100129101195,0,19.2004404437255,0.0666805161512752
102.169004267621,0.923435850068927,20.8864981537395,0.0992990258574309
64.5505525133122,1.55736289010383,24.6963074360335,0.300251157239107
62.4202439300755,2.11128068203107,25.5149314977491,0.403662221335308
60.7207387028118,2.68558811512776,27.0382148856173,0.527841723462545
60.2745532717373,3.27885963232256,28.1391855941918,0.557680476482287
59.9522424787335,3.8357215623837,28.6846743079667,0.588150101454519
59.8652631256461,4.39827415742911,29.0496456264894,0.597042915185702
59.7560837528871,4.96632736944593,29.9212007822393,0.605681736615492
59.7691482901373,5.53564823744819,30.4664738312801,0.611124015237428
59.6729301199285,6.09923944529146,30.3780844726835,0.615880028230083
59.6557516197652,6.65581101924181,30.3810234318956,0.61765790603072
59.615636071456,7.2143799404148,30.4013720444858,0.622989864566815
59.6153165906041,7.78590372530743,30.3787686176963,0.624239733210172
59.5771873732349,8.35332836327143,30.4457190450062,0.627446913689331
59.5731122220118,8.91510223411024,30.4748666780865,0.627766235141533
59.5566651200107,9.47943928418681,30.7375909182246,0.627581543584355
59.5543450661897,10.0510318500455,31.2263451134276,0.623964433655909
59.5319578284611,10.6128106110264,31.2810492085244,0.625750459729274
59.5267249665218,11.1794761540368,31.309294758784,0.626437101801985
59.5178298423986,11.7879037489183,31.4065091937002,0.627883140715198
59.5128885912413,12.3561235880479,31.6050672007605,0.625115200227679
59.5097493156279,12.9197171900887,31.6849914800764,0.62372624497351
59.5066513627804,13.4896705022547,31.6875845064254,0.624482713207288
59.5041548969045,14.0990225502755,31.6951443233509,0.625762801459039
59.5024000229855,14.6660216194578,31.7093449827977,0.627002015588878
59.5016111397865,15.2295670763124,31.7447716506902,0.627509663648394
59.5008178160827,15.7941531923134,31.7596104836662,0.627787700498756
59.5001876334148,16.3322919833008,31.7841525298243,0.628265682172983
59.4998490666832,16.9361967283767,31.8492114440308,0.629366813351696
59.500732777429,17.5048018854577,31.9579902761004,0.631266824905447
59.4988966937163,18.1108315794263,31.9650293602758,0.631739099609369
59.497348983619,18.676025305409,31.9693509403671,0.632123590723438
59.4969153532682,19.286017281469,31.9761476015792,0.632575130843323
59.4968293539605,19.8508794684894,31.9896995258435,0.632770942750506
59.4970669085165,20.4125220656861,32.0076682903718,0.632346547834348
59.4963788197312,20.981654886622,32.0053605276472,0.632580374373041
59.4959094571465,21.5424413136207,32.0041140874919,0.632796327862146
59.4958243608256,22.1026478547137,32.0040456057248,0.632934479076671
59.4959640064105,22.7084875667933,32.0068733073282,0.633022793639019
59.4959584213773,23.2741592079401,32.0121453886536,0.633045461470026


==> fig/Radial_results/Knee/Knee_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
143.996778176403,0,19.2004404437255,0.0666805161512752
102.066851921733,0.77040728693828,20.8858167213509,0.0991342127381115
83.2271592271224,1.52889298205264,22.16487944158,0.15137688674549
71.800000400718,2.29558463208377,23.3779718577573,0.292165879016511
65.8699697540043,3.06610194803216,24.3956115270802,0.433223195193031
63.077514931558,3.83681933418848,25.2042328735134,0.486349158044604
61.7628793627457,4.58818761934526,25.8607094992733,0.527027151806846
61.0626618505663,5.35240016737953,26.4265139666011,0.574210024035056
60.6198794150719,6.10003179451451,26.9392038110306,0.611092531210185
60.3086076757828,6.86770416446961,27.4166788762274,0.633903821497947
60.0828663741108,7.64387180143967,27.8659595827893,0.647724844494453
59.9186463862378,8.41430224245414,28.2895718029062,0.656859657905177
59.7985691956871,9.18591874535196,28.6888317382365,0.664403255863836
59.7094029341884,9.95857609435916,29.0644151416976,0.671505688964335
59.6417467211346,10.716996553354,29.4160324546217,0.6776196856826
59.589356495493,11.4743192773312,29.7428445889033,0.682358672664967
59.5483353762873,12.2402205993421,30.0445660080762,0.685656193394008
59.5162661067919,13.0090942012612,30.3211311100062,0.687562215581478
59.4913953163555,13.7535259672441,30.5730588171071,0.688408656245209
59.4723213579015,14.5230968920514,30.800802798002,0.688507273095968
59.457849793618,15.2875821802299,31.0051925313837,0.688123162926877


==> fig/Radial_results/Knee/Knee_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
144.100129101195,0,19.2004404437255,0.0666805161512752
102.169004267621,0.942578277783468,20.8864981537395,0.0992990258574309
83.3278938694961,1.87862677592784,22.1662113936597,0.151470652771954
71.8987420961017,2.82620346010663,23.3800916640101,0.288754696933799
65.9673581176916,3.83637428516522,24.3983898736559,0.421338359807086
63.1735466409727,4.81626584334299,25.2074025428531,0.47014657694872
61.857380732453,5.75941008538939,25.8638566535496,0.5058635124775
61.1554349005663,6.69810773152858,26.4291521663639,0.546842131255992
60.7110356764751,7.6279797044117,26.9406526149682,0.576482206661133
60.3985271609188,8.55851433752105,27.4162396739735,0.593526283034583
60.1718730999109,9.49192352849059,27.8627190443822,0.603161527079678
60.006948487405,10.4139958764426,28.2825971333787,0.609569535558965
59.8863423232987,11.3468293703627,28.67720860192,0.614900442623204
59.7968111501422,12.2709691475611,29.0472123174973,0.619825120935161
59.7289132624187,13.2168816416524,29.3925655032204,0.624136801806685
59.6763683143276,14.1430485656019,29.7125590907243,0.62743943211356
59.6352549041051,15.0707828756422,30.0069665632661,0.629656955426179
59.6031230747611,15.9933820217848,30.276082595464,0.630823139942236
59.5782350500637,16.9526294106618,30.5205415615467,0.63118823936914
59.5591838854908,17.8906777417287,30.7409407871401,0.631011287124548
59.5447562274695,18.7974205808714,30.9383132499883,0.630538984284351
59.533901941757,19.7297808800358,31.1137797888115,0.629913276114631
59.5257853575501,20.6651462730952,31.2690275644053,0.629237565477705
59.519767778158,21.6012661890127,31.4057644687369,0.628537563059914
59.5153528308023,22.5375678641722,31.5259767575624,0.627864918045892
59.5121360710749,23.4799752770923,31.6314421050589,0.627236737971758
59.5098007077596,24.411725636106,31.7240273677161,0.626684818256716
59.5081019029089,25.368649616139,31.8054055139503,0.627181460411366
59.5068400166071,26.3101089592092,31.8768885519646,0.627740216841483
59.5058531315674,27.2462082412094,31.9398013921119,0.628320289343394
59.5050093748366,28.1876665710006,31.9951835953986,0.628943818498003
59.5042229430504,29.1287257270887,32.0439923914968,0.629638297083086
59.5034626092527,30.0665440571029,32.0868673129032,0.630392986900084
59.5027179605118,31.0015358768869,32.1243363521916,0.631188333011919
59.5019966970552,31.9376125829294,32.1567537243082,0.632000311710835
59.5013090489852,32.8648241367191,32.184347558503,0.63280605157678
59.5006647771297,33.7985024238005,32.2074359984338,0.633587344062568
59.5000714636486,34.7280626785941,32.2262285893496,0.634320602383828
59.4995371487157,35.6616106166039,32.240980697079,0.634988583505634
59.4990646689221,36.5884508297313,32.2519860325304,0.635580875220989
59.4986466440933,37.5144231617451,32.2595475491672,0.636087416344472


==> fig/Radial_results/Knee/Knee_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
144.287566968957,0,19.2004404438802,0.0666805161524119
121.032572468211,0.377743486082181,20.0159784820051,0.0790829376365427
99.4783829151079,0.818307240027934,21.0645494020062,0.101596181008093
84.7314979578825,1.2232909409795,22.0781907739247,0.141132252367782
75.6546454055418,1.63055151188746,22.9478507079906,0.216867216240473
70.2602415872984,2.07035129889846,23.6532912905504,0.332984925583362
67.0485007121213,2.47610255191103,24.2158668709862,0.435146702669394
65.0875606465625,2.88339917408302,24.668139942299,0.498656830951225
63.8440643063561,3.32430238719098,25.0394430144214,0.537191333265999
63.0193984200944,3.72982952930033,25.352207450392,0.563146721914284
62.447155021081,4.14010548242368,25.6221564161713,0.588687291428324
62.0327524486944,4.57903775456361,25.8600613668512,0.609865970591308
61.7209554054642,4.98228013259359,26.0732934582179,0.627226820503757
61.4786612964043,5.3900593535509,26.2669638946723,0.641161445754615
61.2852013386403,5.82995365560055,26.4447151894686,0.652027820594628
61.127275854763,6.23310863762163,26.6091940866321,0.660151901110414
60.9959666530606,6.63958217762411,26.7623959846589,0.665995990316396
60.8850973536871,7.07733958167955,26.9058749070601,0.670099274090429
60.7902840211246,7.4835043377243,27.0408450678098,0.672879199388991
60.7083303575654,7.88985043973662,27.1682812566164,0.674892178107009
60.636838909371,8.33010900276713,27.2889894365696,0.676252364162507
60.5739769518796,8.73542599985376,27.4036474950549,0.677029306571376
60.5183244874835,9.14577750000171,27.5128186228657,0.677409131314606
60.4687535543229,9.58543006400578,27.6169709601846,0.677492172304523
60.424354566949,9.98791400413029,27.7165039414004,0.677378151069019
60.3843939403336,10.3932729591615,27.8117597037521,0.677122761799045
60.3482715860398,10.8318386201281,27.9030476911079,0.676758469355045
60.3154898833122,11.2358285163064,27.990635931449,0.676330218166629
60.2856328401584,11.6399184432812,28.0747627007491,0.675859749983077
60.2583495789254,12.0803751072381,28.1556334714288,0.675351409816312
60.2333456740583,12.4852277704049,28.2334400220855,0.67481626930376
60.2103650508158,12.8929072553292,28.3083525434589,0.674255684782335
60.1891862159799,13.3324772161432,28.3805173409317,0.673666748197058
60.1696209870918,13.7356002801098,28.4500777855402,0.673056280323784
60.1515087033614,14.1449954500422,28.5171766391779,0.672445471676299
60.1347053986734,14.5841258401051,28.5819297811506,0.671828479283552
60.1190848829082,14.9873747001402,28.6444440730587,0.671201117691316
60.1045384940075,15.3933163341135,28.7048119573927,0.670560774068587
60.0909736228792,15.8333570121322,28.7631074463243,0.669905225831243
60.0783003802302,16.2375060110353,28.8194366803799,0.669235238455334
60.0664421801993,16.6467910429928,28.8738904884042,0.668555575120941


==> fig/Radial_results/Knee/Knee_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
144.287566968957,0,19.2004404438802,0.0666805161524119
102.294452514133,0.434672251110896,20.8792396098436,0.0978537508818949
64.7686864614294,0.904580447124317,24.6202348144261,0.304894787566334
62.6539712735584,1.31973574613221,25.4009697445695,0.415158568427029
61.0328448074673,1.74001953797415,26.7980281627623,0.553171935348156
60.7802710875294,2.16093810205348,27.7913067846959,0.57932586850555
60.3793677662982,2.58145613595843,27.9849782779747,0.619778402601672
60.2957179865278,3.00312982802279,28.1374245765905,0.633579558545135
60.1766552461016,3.4265584719833,28.484722172695,0.649210359961292
60.0342010762542,3.84781032591127,29.3518319184166,0.641124655524462
59.9803931228252,4.27112720790319,29.6870013729881,0.643813466914158
59.9420423771976,4.69064016686752,29.8753379905289,0.645261193595992
59.9014953813362,5.11573106888682,30.3041853796695,0.637982859170377
59.9073171272618,5.53787948889658,30.4784781957797,0.631203271801364
59.8835061925768,5.96034729690291,30.4428248057908,0.633936890273713
59.8803428294354,6.37972313398495,30.442442742252,0.634118547214814
59.8745028220463,6.80260060494766,30.4455107490136,0.634161973924951
59.8606060967426,7.22507094196044,30.444326220009,0.63211646439906
59.862736822741,7.63866913202219,30.472182593654,0.625296180535497
59.8521741536963,8.06571209407412,30.4745478302761,0.627009032622114
59.8514685516856,8.48691340303048,30.4785030227289,0.626945757493004


==> fig/Radial_results/Knee/Knee_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
144.287566968957,0,19.2004404438802,0.0666805161524119
102.294452514133,0.431680812034756,20.8792396098436,0.0978537508818949
83.4495205997964,0.865412069950253,22.147870823421,0.149955239855908
72.0432964541345,1.2972984239459,23.3424171954245,0.293965608153069
66.1490012125539,1.72617509891279,24.3337680036049,0.438989467328284
63.3884584239844,2.15734784980305,25.110806827762,0.493341838591867
62.098732326199,2.5895521948114,25.7321332711792,0.531523997153643
61.4186547886217,3.02187702176161,26.2595636202468,0.577432678694104
60.9929934183712,3.45306319277734,26.7305906450403,0.611393067560089
60.6960212194512,3.88584968284704,27.1630841038162,0.631003714081262
60.4816431420373,4.31725136679597,27.5650474732381,0.641959706938452
60.3262207252191,4.74945759074762,27.9393331513489,0.648624994100207
60.213133529984,5.18148792465217,28.287049712242,0.652623366504762
60.1294682069503,5.6127753816545,28.6090607483558,0.655366653615924
60.0660430067919,6.04467682959512,28.9057126995046,0.65708814982425
60.0167072821685,6.47715461067855,29.1770937126212,0.657710078460109
59.9776251144191,6.90698979166336,29.4232145161434,0.657111841709018
59.9466451712303,7.33851818065159,29.6444748959981,0.655427649912877
59.9222534237391,7.77200390375219,29.8408807523316,0.652719106010908
59.9032074996613,8.20447535975836,30.0132144288352,0.649187709493656
59.8884727434694,8.63556895777583,30.1626719382071,0.64505246263328


==> fig/Radial_resultsLN/Brain/Brain_TVGamma_QN.csv <==
QNP_110_cost,QNP_125_cost,QNP_15_cost,QNP_17_cost,QNP_20_cost,QNP_30_cost,QNP_110_time,QNP_125_time,QNP_15_time,QNP_17_time,QNP_20_time,QNP_30_time,QNP_110_PSNR,QNP_125_PSNR,QNP_15_PSNR,QNP_17_PSNR,QNP_20_PSNR,QNP_30_PSNR,QNP_110_SSIM,QNP_125_SSIM,QNP_15_SSIM,QNP_17_SSIM,QNP_20_SSIM,QNP_30_SSIM
138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,0,0,0,0,0,0,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292
101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,0.771014947909862,0.771265576826409,0.770822732942179,0.778974364046007,0.770647544879466,0.770441120956093,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347
69.3584031194888,64.5566139976272,64.5880286091958,64.9954934513217,65.5976917363911,67.0318019667603,1.56583043769933,1.5703841468785,1.56659915298223,1.56734478613362,1.56618086295202,1.56001473381184,23.9017253132532,23.5768689005903,23.2632437375735,23.1148069847969,22.9619114233699,22.6919661723773,0.299259291177414,0.325340085539045,0.321890494996849,0.316307844078565,0.305828138795038,0.279993421974541
99.8051857243914,63.1319022851153,62.2557869274383,62.6393328663655,63.2511278471036,64.8020154495323,2.36012471560389,2.37309489888139,2.3635404498782,2.36264145909809,2.35919312317856,2.3539297869429,23.7124306274667,24.5944438517502,24.1106197363468,23.8879076925818,23.6510346995088,23.1985275261913,0.354167085184738,0.396679931897656,0.398710273497083,0.379443330447834,0.355922317332595,0.317460428470981
61.7204813268717,61.2561750774367,61.1686719837103,61.1823045023297,61.1546411347574,62.0081807587511,3.15584189048968,3.16442492883652,3.15388667373918,3.14974406710826,3.15248434618115,3.14554437086917,24.9512237346412,24.8964823653614,25.1561617846947,25.2178015792973,25.0328024234816,24.3900031810067,0.433730225633429,0.476193460480686,0.48407861006965,0.481637099881846,0.48077669109028,0.384886755135871
61.1784667674303,60.9529303687281,60.6396196862065,60.6697979955801,60.5381087276654,61.3269658234908,3.94868606049567,3.95475193974562,3.94760010065511,3.94035834725946,3.9479016950354,3.93424883391708,25.1234856312266,25.2108896062011,26.1375024798047,26.205720390307,25.939124683896,24.9266937321657,0.467257437170423,0.501168788465592,0.518902039759981,0.518114695586238,0.520134426613099,0.451810988754834
60.5079550842599,60.0368105844761,60.0447969008833,60.2479144397121,60.0165097640057,60.69794604685,4.75932917557657,4.76686893170699,4.7553063808009,4.74792606919073,4.7595947929658,4.74435730581172,26.021882940941,27.601317775339,27.6932776101739,26.7122296164307,28.2522031409214,25.872221135279,0.518132777729127,0.518115846902922,0.542434599943284,0.535047074260028,0.550391968997996,0.514145394643612
64.1189595897103,62.742472981318,59.850219452816,59.72244268417,59.6759307631759,60.2265865958071,5.57496910751797,5.56578474980779,5.5611058047507,5.5516668590717,5.56689574196935,5.5475958569441,28.678516930148,28.5996871147785,28.4875771339015,28.1154539813134,28.767545065751,26.7827393434656,0.50354804057535,0.517933148616589,0.553479809900392,0.547613810157135,0.556839451010843,0.531061492996941
62.8418661152945,59.5582638013114,59.6336123974982,59.6246055542171,59.5844643439104,59.642951037747,6.39474944351241,6.3864413597621,6.38057449762709,6.37046784511767,6.38289254205301,6.36510735889897,27.6387837642489,29.1345413128035,28.8774836188154,28.9105138075275,28.7285884421729,28.3643980767973,0.512001355716356,0.55421389473422,0.552402483187646,0.55080482168271,0.556554528635617,0.553139883198589
60.1047883811252,59.4640812025038,59.5412866968787,59.4828157404195,59.547236732801,59.5010703070455,7.22216058149934,7.21505142282695,7.20936344051734,7.20043856301345,7.20375569188036,7.18960539880209,29.0412804605544,29.1869737257474,29.1275952724375,29.1255456445719,28.7354553900695,28.9423350428981,0.533570854825053,0.557176661812667,0.551869109368877,0.552616840774753,0.556440290177989,0.552566089385623
59.519215295703,59.3705995223908,59.4752244190124,59.4371700929188,59.4725859064548,59.4449538498661,8.02887558750808,8.03582370583899,8.01601499645039,8.00579558499157,8.00555010885,7.99277043668553,28.9096139012887,29.20417279038,29.405295572481,29.2446187107338,28.7671913978812,29.144726485948,0.54953373607991,0.55714551590766,0.547139630422213,0.552342797068584,0.556226465454051,0.552261692402308
67.5817383591315,59.3678120786194,59.5220539609409,59.3447781246849,59.4583129336387,59.3767186518602,8.85475277341902,8.85177160683088,8.82868516049348,8.82535775378346,8.81848119781353,8.80453325761482,26.5854990281395,29.2577119345352,29.5879123107675,29.6015714119586,28.8029126935495,29.462275517746,0.479954376440234,0.553754589130831,0.54315546263272,0.549961290149024,0.552648946193006,0.549699148590517
59.9019686517653,59.3643799477,59.4095128159722,59.292923556556,59.4038192428852,59.3448089020229,9.65572504047304,9.65067340200767,9.62491628341377,9.62127470970154,9.61385297589004,9.6015984476544,29.524761275363,29.303530117092,29.5776040016871,29.8331982852686,28.8433595519342,29.6237838974486,0.550609129797182,0.549051363867046,0.545685019157935,0.549423840188179,0.554178053235763,0.548447330058061
61.1667586959099,59.3204174744225,59.389895894779,59.2707639334399,59.3967701488071,59.301095738334,10.475832995493,10.4593977860641,10.4404454794712,10.4404752026312,10.4286548139062,10.4198753926903,28.9385887642684,29.3297758025535,29.5980694729846,30.0265807409238,28.8710807191886,29.8522673995759,0.53014176903549,0.551407735680751,0.546777683602284,0.548643758663003,0.554330525750592,0.547670663333462
59.3285497712667,59.3122352506479,59.3321864564266,59.2568085395806,59.3817528058029,59.2810488788831,11.2729966205079,11.2551837170031,11.235564745497,11.2370696815196,11.222536760848,11.2385576195084,29.7993949589049,29.3592407445089,29.6760357071172,30.0403860935452,28.9692303993947,29.9671416648836,0.555630592159165,0.552160847640585,0.552702912033766,0.548422447792976,0.554650709181978,0.546989989378628
59.2995282883855,59.2922442007571,59.4021513228453,59.2467167940323,59.3377098456703,59.2739721743859,12.0875411736779,12.0674697810318,12.0478663013782,12.0442965514958,12.0395987888332,12.0570896584541,29.8466625485101,29.5156049860968,29.6305813381606,30.0558729688177,29.4055670308544,29.9989626685737,0.555856515075349,0.552258354559611,0.548455724066448,0.548819372983597,0.552319662428878,0.546652085807749
59.2863117340661,59.3441607898546,59.285044389858,59.2330707229842,59.3001017878575,59.2638090964216,12.9275071036536,12.9062087209895,12.8786090663634,12.8720058605541,12.8785817467142,12.8901161593385,29.8710251096079,29.9310225649398,29.6971573508137,30.1002060896964,29.798522088373,30.0586278468821,0.555508956242423,0.54347738525802,0.551968167229924,0.549810042646386,0.546647259569706,0.545714418495844
59.2700285412362,59.2739886275858,59.2774481780401,59.2240626462388,59.2814571254011,59.244514034369,13.7457126115914,13.7241301569156,13.6933839793783,13.6908252886496,13.6962996546645,13.704179006163,29.9335604067361,29.979897109187,29.7126386252593,30.1434929837589,29.9812703841242,30.1198786009872,0.551984778902837,0.540472525766289,0.552214380127831,0.549458605507912,0.544467878732267,0.545995987257683
59.949949992679,59.2575351150283,59.2678921119399,59.2251645711077,59.2677124223765,59.2314447900278,14.5987648386508,14.5547236828133,14.5234959095251,14.5265825595707,14.5292864434887,14.5406169272028,29.556852173521,29.987300893711,29.7491784053544,30.171929377695,29.9599885799555,30.1552652693008,0.524996191780802,0.542021270899241,0.552446657338651,0.547980564454159,0.545743294313229,0.544644233363028
59.2517749424977,59.2425728901842,59.2535189046675,59.2165198547536,59.2583060395659,59.2251311222196,15.4292351708282,15.3747418497223,15.3492094746325,15.3513111425564,15.3544073663652,15.3636653281283,29.9487885145148,30.0004497017931,29.8623463941604,30.1697368453737,29.9396127316819,30.1615926265222,0.55322750866174,0.544577014333655,0.550598845377555,0.548498898259776,0.547535907229598,0.5444316219743
59.2475303768173,59.2411208594324,59.2604086361096,59.2108613509533,59.2537325068433,59.2210205859796,16.2058355868794,16.1926120207645,16.1737915736157,16.17061678553,16.1822486834135,16.1847692371812,29.9563276309134,30.0204639252154,30.0112522460707,30.169080585833,29.9361489546773,30.163133784909,0.553190720013105,0.546902374192335,0.545713734481693,0.549176179275255,0.548995809615419,0.544309494494324
59.2469457276227,59.2313984087248,59.2404399356055,59.2101380832867,59.2481813850085,59.2186553533986,17.0310757807456,17.0157357198186,16.9946665565949,16.9853752765339,17.0046464134939,17.0027859050315,29.9787220304035,30.0320457691956,30.0188449299091,30.1691461587405,29.9344869950387,30.1615529362601,0.551235806717252,0.547898525142503,0.54601361942844,0.549877385776628,0.550691341700502,0.544207667035242
59.2601057321577,59.2251447365021,59.2317914219312,59.2144448550284,59.2391893163637,59.2182268031416,17.8399551748298,17.8127112328075,17.7894866575953,17.7823994345963,17.8100904205348,17.8142855730839,29.9987324004547,30.0379800991922,30.0277806872159,30.1702273175048,29.9462486374638,30.1584882759536,0.540504534381405,0.548505938853833,0.547026113678757,0.549466058374162,0.550494522050061,0.547031818011822
59.2451786017239,59.2289002919576,59.2257797041177,59.2105350737196,59.2419833064918,59.2158588779327,18.6438217998948,18.6141576317605,18.5975527125411,18.5862473244779,18.6061152094044,18.6133525329642,29.994782493157,30.0460787728638,30.049562748903,30.1706721677153,29.9682250026189,30.1554344357713,0.546487609609549,0.548447449300149,0.549164429868902,0.549624254682243,0.546970488136003,0.549137300139187
59.2545357947025,59.2328667368156,59.2258637602234,59.2138288003603,59.2320652993906,59.2142963196753,19.4589692908339,19.4425167357549,19.4143150106538,19.4002845876385,19.4159925836138,19.4331871189643,29.9859266446879,30.0514640503175,30.0774996079125,30.1702947460708,29.9667056350845,30.1524920285461,0.548241033551336,0.545526084215395,0.549792447308518,0.549367503246746,0.549057706736342,0.550602046387882
59.2721863613135,59.2448359550505,59.221397232442,59.2291842544963,59.2277734657972,59.2130174063371,20.2906277459115,20.2760939756408,20.2504983756226,20.2273667196278,20.238190356642,20.2638258098159,29.9740568479181,30.0471780120715,30.0811686107176,30.1593903504897,29.9688625783561,30.1459399930595,0.540572801402247,0.540672908978457,0.549571845043281,0.545861593540402,0.550290677318071,0.553150060674138
59.3637572790196,59.233178119553,59.2184129941111,59.2159487832946,59.2272550896631,59.21317681154,21.122377873864,21.0992237506434,21.0717044475023,21.0508392916527,21.0575125834439,21.0873511398677,29.7461313441392,30.053566755612,30.085375594737,30.1607428733737,29.9745382112201,30.1366065955228,0.493043816477367,0.545022054635993,0.54969684890588,0.546496329991402,0.55124933865639,0.555264619501787
59.3077895245195,59.234726136394,59.2690091168388,59.2291813925518,59.2379905203896,59.2115525673473,21.9194415458478,21.8960109327454,21.870377627667,21.8973297066987,21.8536994364113,21.881950170733,29.8647528320349,30.0540809153689,30.0543138697201,30.1435424584823,29.9904573690373,30.1383903525983,0.509308055281385,0.543934138798874,0.535776850773728,0.542390568022694,0.549786950177025,0.555441411920145
59.2884404201567,59.3187972495812,59.2256413613215,59.2386861428816,59.2275709431283,59.2063437599978,22.7465148067567,22.7235376706813,22.7074450065847,22.7276940005831,22.6804916623514,22.6801340216771,29.8723027500922,29.9278420170557,30.0860505854801,30.1324790809508,29.9786903775846,30.1436865088756,0.510230795305667,0.511502053135636,0.55143251823746,0.539885304637683,0.551292840553895,0.556084060404086
59.2614317847699,59.2444328203181,59.2285925955071,59.2406740113165,59.2288158033736,59.2029715264478,23.5514556798153,23.5387403306086,23.5282761424314,23.5438362176064,23.4921903172508,23.4938150118105,29.8987717503846,30.0550591685947,30.0845067252553,30.1223705559575,29.9853822422742,30.1488537716805,0.513763113614129,0.548212755242737,0.548370839633973,0.537789733644989,0.550934792921212,0.556824640625609
59.2551328970849,59.2548126767378,59.2223974489693,59.2479010418518,59.2290604926782,59.2037163602738,24.3641103587579,24.3504592615645,24.3487368132919,24.3576549645513,24.3044519722462,24.3031561567914,29.9386630694309,30.0556277226378,30.0863025715999,30.1176164240102,29.997956927975,30.1487790798156,0.517968614468371,0.546339410675533,0.547436999881721,0.536955245165602,0.549742539901563,0.556863463619273


==> fig/Radial_resultsLN/Brain/Brain_TVInner_QN.csv <==
QNP_1_cost,QNP_3_cost,QNP_5_cost,QNP_10_cost,QNP_20_cost,QNP_50_cost,QNP_100_cost,QNP_1_time,QNP_3_time,QNP_5_time,QNP_10_time,QNP_20_time,QNP_50_time,QNP_100_time,QNP_1_PSNR,QNP_3_PSNR,QNP_5_PSNR,QNP_10_PSNR,QNP_20_PSNR,QNP_50_PSNR,QNP_100_PSNR,QNP_1_SSIM,QNP_3_SSIM,QNP_5_SSIM,QNP_10_SSIM,QNP_20_SSIM,QNP_50_SSIM,QNP_100_SSIM
138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,0,0,0,0,0,0,0,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953
101.89304623734,101.892187418798,101.89118802686,101.891108567516,101.891053973767,101.891023730644,101.891108567516,0.439192458987236,0.466145385056734,0.509662447031587,0.604896842967719,0.804415205027908,1.39915475202724,0.607956107938662,19.7917132249529,19.7916743858189,19.7916543107548,19.7916194658033,19.7916090104862,19.7916090585528,19.7916194658033,0.101329122837481,0.101117693545156,0.101005718413011,0.100972383000707,0.100959846271258,0.100970583562168,0.100972383000707
64.9996000879785,65.0027656749018,65.0003797842854,64.9965485946906,64.9954933846976,64.9950815448319,64.9965485946906,0.885508223203942,0.946025720098987,1.03915130905807,1.24494191491976,1.67300770012662,2.95795384095982,1.25707018887624,23.1200860368863,23.118754504597,23.1167300636655,23.1150064174518,23.1148069702694,23.1148153333681,23.1150064174518,0.312467019916558,0.314610579691584,0.315417691830269,0.31596002689482,0.316307819309413,0.316512928259403,0.31596002689482
62.6446356567477,62.6470293152991,62.6443333327846,62.6408414991708,62.639332817691,62.6388202529607,62.6408414991708,1.32227460714057,1.4163946651388,1.56800896604545,1.88505295896903,2.54419472417794,4.52339124004357,1.87455540290102,23.9008215113677,23.8968918246709,23.8916294848,23.8882282813222,23.8879076741112,23.887942596858,23.8882282813222,0.369271847551162,0.373797172095878,0.3765188563323,0.378828185101359,0.379443376420678,0.379695130452925,0.378828185101359
61.2191131995924,61.2123330914541,61.2001443518927,61.1875876244931,61.182304226933,61.1809845223242,61.1875876244931,1.77056277520023,1.89375346899033,2.09272240218706,2.52127383113839,3.41620397614315,6.09502651100047,2.4717899300158,25.2665295836129,25.2506509902569,25.231131229976,25.2194708705079,25.2178016268784,25.2179270024498,25.2194708705079,0.439890843963752,0.452810253123171,0.466468900338375,0.478522630079823,0.481636965856441,0.482376329529605,0.478522630079823
60.7596463698314,60.7353424882739,60.7046287201824,60.6791346658744,60.6697967265118,60.6675836963427,60.6791346658744,2.2094981612172,2.38076207693666,2.61184590007178,3.16926156519912,4.29146950226277,7.65850469190627,3.07746655098163,26.2938352346799,26.2622478469644,26.2267245574334,26.2083590704737,26.2057205367797,26.205751820951,26.2083590704737,0.459030874919645,0.473527871435674,0.49144641254452,0.511980402103865,0.518114907504655,0.519125967655976,0.511980402103865
60.3283019302206,60.3076451200002,60.2809044867415,60.2572670234271,60.2479128252715,60.2458852847927,60.2572670234271,2.6612114913296,2.84974026703276,3.12997315917164,3.81193617428653,5.15119213727303,9.2172411037609,3.67998855398037,26.8164137458059,26.77145934868,26.7302216955978,26.7140281043832,26.7122322780575,26.7121961744587,26.7140281043832,0.465213103854826,0.480299759689612,0.502023006339873,0.527372121126124,0.535047125958698,0.536323316718335,0.527372121126124
59.9190991411182,59.8526591803668,59.7869497724178,59.7393762445287,59.7224390225069,59.7175663496506,59.7393762445287,3.09992498741485,3.33519840193912,3.64750561397523,4.46265662019141,6.00750302919187,10.7868679177482,4.27761900401674,28.0667809408275,28.0674243329274,28.0855949298654,28.1115794574473,28.1154648253675,28.1170190892249,28.1115794574473,0.467990580507699,0.482845521974689,0.508508623132091,0.538621844314079,0.547613885365397,0.549514372059648,0.538621844314079
60.0186184759472,59.8951823424154,59.761095976542,59.6568582150375,59.6245983940551,59.6155460091781,59.6568582150375,3.55016239732504,3.81026052404195,4.17090202402323,5.10809325217269,6.88342674309388,12.3408986467402,4.87747205700725,28.4365722239188,28.6011876141858,28.7780015743202,28.8897879224258,28.9105236001559,28.9123909933322,28.8897879224258,0.460105845652892,0.475815887336309,0.504390614338073,0.538821370331382,0.550805156879613,0.553514634309904,0.538821370331382
59.8793785486883,59.7480261462463,59.613629388672,59.5137129214158,59.4828090795372,59.4738517072026,59.5137129214158,3.99050741433166,4.29525233991444,4.70064737903886,5.73964119912125,7.74008173309267,13.9099251555745,5.48979438701645,28.4807491739821,28.700145587869,28.9306954975955,29.0902642171348,29.1255733779938,29.1293745378305,29.0902642171348,0.456631910229887,0.473446081018216,0.503337944576712,0.539376554222292,0.552616767795921,0.55565988045182,0.539376554222292
59.8353199224895,59.6974325615427,59.5605566198532,59.4653757102625,59.437166009911,59.4314578742806,59.4653757102625,4.44348118943162,4.77023384813219,5.22832057299092,6.36630953825079,8.59676545206457,15.4658934564795,6.08261518599465,28.5226250162575,28.7586876724172,29.0094254248713,29.1980396263182,29.2446434831246,29.2509887775041,29.1980396263182,0.45669190002781,0.474124972482205,0.503824428971328,0.539225723676721,0.552342549535167,0.555323740998918,0.539225723676721
59.6576823816478,59.4983653105954,59.4160438870639,59.3617448182109,59.3447819996373,59.3388907619958,59.3617448182109,4.88414556649514,5.23900848510675,5.74694968597032,7.01024619932286,9.4636868222151,17.0175503655337,6.69841585610993,28.7438161010367,29.1073157950855,29.3758810419413,29.5596816189397,29.6015852227279,29.6241192421269,29.5596816189397,0.454832248206896,0.475100824772975,0.501817240056867,0.536037158298855,0.549961032706792,0.552561260275842,0.536037158298855
59.8381109130212,59.5645416476461,59.4381559173671,59.3245672693703,59.2929399956522,59.2896361984979,59.3245672693703,5.33654811768793,5.71135268895887,6.27801157790236,7.65116453333758,10.3415331912693,18.5792806546669,7.29899148526601,28.679109828772,29.1783438771028,29.5023038462887,29.7658158870409,29.8332039560668,29.842086509197,29.7658158870409,0.447069932039727,0.471159474038761,0.497300737540253,0.533369705956835,0.549423120327116,0.552996002458513,0.533369705956835
59.6437567245849,59.4774589004587,59.3713879150401,59.2958106594709,59.2707309444249,59.2547393664267,59.2958106594709,5.77537709358148,6.19524105894379,6.81081738695502,8.29917050828226,11.2191393882968,20.1454268777743,7.90218358230777,28.7475701078506,29.1973473258669,29.5146741727713,29.8863980232451,30.0264940507492,30.0354103033002,29.8863980232451,0.449596899292484,0.472875587283847,0.499746327233984,0.532814658960757,0.54864553617186,0.553337101013209,0.532814658960757
59.6103604444672,59.4413004646832,59.3487372384289,59.2869385983695,59.2568105285644,59.2457926858985,59.2869385983695,6.22547524375841,6.67928028199822,7.32757951482199,8.94002347718924,12.0961673613638,21.7068017707206,8.51746132224798,28.7892616553718,29.2305486885603,29.5326007603809,29.9389166073571,30.0403743925981,30.0604865659002,29.9389166073571,0.451456086171731,0.47498118745228,0.501652580223363,0.531988566758754,0.548423033081988,0.553105795457336,0.531988566758754
59.5427499252407,59.3925337662873,59.3259376649791,59.2853100663457,59.2467099810973,59.2349810668999,59.2853100663457,6.66485491767526,7.15904227015562,7.85057682381012,9.58484763815068,12.9662411143072,23.2695837516803,9.11837959405966,28.8924355655541,29.3088205819501,29.5725209265439,30.0042028280435,30.0559377783128,30.0994342677664,30.0042028280435,0.45612694455476,0.479419547596747,0.50535646417051,0.527837500523565,0.548818464761419,0.553081751766259,0.527837500523565
59.5487755683152,59.5200270533114,59.33274259878,59.3064511550233,59.2330587409347,59.2381414991672,59.3064511550233,7.11199882277288,7.63590216520242,8.37779068388045,10.2293706161436,13.7974887513556,24.8222057467792,9.71933385799639,28.9928288821943,29.3284538695139,29.5975056254924,30.0114619279006,30.1004095578894,30.1714626875198,30.0114619279006,0.460871847496155,0.479175691650104,0.506080076212878,0.522961709974573,0.5498040660504,0.552286332408142,0.522961709974573
59.5892453584897,59.5142852598566,59.3463808870055,59.272325825661,59.2240790812086,59.2181926103307,59.272325825661,7.54740467271768,8.11997753824107,8.8963461490348,10.8734676861204,14.6573178353719,26.3872839047108,10.3302627638914,28.9796826474211,29.3184929304832,29.6087321151938,30.0185409979921,30.1437197278931,30.1667434834488,30.0185409979921,0.459520809814576,0.477124984107488,0.505023049384961,0.527578912514024,0.549442928825,0.552448042730154,0.527578912514024
59.623346428025,59.6352032803155,59.3580705874281,59.2639825567778,59.2251503453112,59.2157149154287,59.2639825567778,7.99619097867981,8.59635849227197,9.42508898605593,11.5188328931108,15.5426562994253,27.9372371237259,10.9399285430554,28.957723944959,29.0306963450402,29.6165630121131,30.0196585337867,30.1720025704803,30.1673686798226,30.0196585337867,0.457597107151972,0.454892939604671,0.50216098262744,0.530057554671878,0.547965509349376,0.552572558602685,0.530057554671878
60.3902981309306,59.8789727496086,59.3931432029462,59.2700620057857,59.21655451086,59.2124585574844,59.2700620057857,8.43336723465472,9.08098994521424,9.95652545616031,12.1643006331287,16.407164549455,29.4982896747533,11.5546578611247,28.0589322220092,28.4869671584862,29.5234128615844,30.0161979133727,30.1698391775051,30.1709903327551,30.0161979133727,0.41121415064638,0.431915548658134,0.483340150716146,0.530277931209915,0.548484473186422,0.552978665111522,0.530277931209915
60.5873932187919,60.1770330673524,59.750314382071,59.2607960358403,59.2108795952231,59.2086800445973,59.2607960358403,8.88336588675156,9.55214903620072,10.4755614770111,12.8089190199971,17.2710698936135,31.0747810627799,12.1671384752262,27.8675672411426,27.7916503586196,29.0321089761677,30.0219039586047,30.1691949706043,30.1765466814164,30.0219039586047,0.403849203780484,0.410660213273172,0.448423263931398,0.530124214887661,0.549164881744275,0.554021328288278,0.530124214887661


==> fig/Radial_resultsLN/Brain/Brain_WavTVGamma_QN.csv <==
QNP_110_cost,QNP_125_cost,QNP_15_cost,QNP_17_cost,QNP_20_cost,QNP_30_cost,QNP_110_time,QNP_125_time,QNP_15_time,QNP_17_time,QNP_20_time,QNP_30_time,QNP_110_PSNR,QNP_125_PSNR,QNP_15_PSNR,QNP_17_PSNR,QNP_20_PSNR,QNP_30_PSNR,QNP_110_SSIM,QNP_125_SSIM,QNP_15_SSIM,QNP_17_SSIM,QNP_20_SSIM,QNP_30_SSIM
138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,138.590237531199,0,0,0,0,0,0,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,18.3395693482877,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292,0.07482278426292
101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,101.891053653252,0.771014947909862,0.771265576826409,0.770822732942179,0.778974364046007,0.770647544879466,0.770441120956093,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,19.7916090674554,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347,0.100959847514347
69.3584031194888,64.5566139976272,64.5880286091958,64.9954934513217,65.5976917363911,67.0318019667603,1.56583043769933,1.5703841468785,1.56659915298223,1.56734478613362,1.56618086295202,1.56001473381184,23.9017253132532,23.5768689005903,23.2632437375735,23.1148069847969,22.9619114233699,22.6919661723773,0.299259291177414,0.325340085539045,0.321890494996849,0.316307844078565,0.305828138795038,0.279993421974541
99.8051857243914,63.1319022851153,62.2557869274383,62.6393328663655,63.2511278471036,64.8020154495323,2.36012471560389,2.37309489888139,2.3635404498782,2.36264145909809,2.35919312317856,2.3539297869429,23.7124306274667,24.5944438517502,24.1106197363468,23.8879076925818,23.6510346995088,23.1985275261913,0.354167085184738,0.396679931897656,0.398710273497083,0.379443330447834,0.355922317332595,0.317460428470981
61.7204813268717,61.2561750774367,61.1686719837103,61.1823045023297,61.1546411347574,62.0081807587511,3.15584189048968,3.16442492883652,3.15388667373918,3.14974406710826,3.15248434618115,3.14554437086917,24.9512237346412,24.8964823653614,25.1561617846947,25.2178015792973,25.0328024234816,24.3900031810067,0.433730225633429,0.476193460480686,0.48407861006965,0.481637099881846,0.48077669109028,0.384886755135871
61.1784667674303,60.9529303687281,60.6396196862065,60.6697979955801,60.5381087276654,61.3269658234908,3.94868606049567,3.95475193974562,3.94760010065511,3.94035834725946,3.9479016950354,3.93424883391708,25.1234856312266,25.2108896062011,26.1375024798047,26.205720390307,25.939124683896,24.9266937321657,0.467257437170423,0.501168788465592,0.518902039759981,0.518114695586238,0.520134426613099,0.451810988754834
60.5079550842599,60.0368105844761,60.0447969008833,60.2479144397121,60.0165097640057,60.69794604685,4.75932917557657,4.76686893170699,4.7553063808009,4.74792606919073,4.7595947929658,4.74435730581172,26.021882940941,27.601317775339,27.6932776101739,26.7122296164307,28.2522031409214,25.872221135279,0.518132777729127,0.518115846902922,0.542434599943284,0.535047074260028,0.550391968997996,0.514145394643612
64.1189595897103,62.742472981318,59.850219452816,59.72244268417,59.6759307631759,60.2265865958071,5.57496910751797,5.56578474980779,5.5611058047507,5.5516668590717,5.56689574196935,5.5475958569441,28.678516930148,28.5996871147785,28.4875771339015,28.1154539813134,28.767545065751,26.7827393434656,0.50354804057535,0.517933148616589,0.553479809900392,0.547613810157135,0.556839451010843,0.531061492996941
62.8418661152945,59.5582638013114,59.6336123974982,59.6246055542171,59.5844643439104,59.642951037747,6.39474944351241,6.3864413597621,6.38057449762709,6.37046784511767,6.38289254205301,6.36510735889897,27.6387837642489,29.1345413128035,28.8774836188154,28.9105138075275,28.7285884421729,28.3643980767973,0.512001355716356,0.55421389473422,0.552402483187646,0.55080482168271,0.556554528635617,0.553139883198589
60.1047883811252,59.4640812025038,59.5412866968787,59.4828157404195,59.547236732801,59.5010703070455,7.22216058149934,7.21505142282695,7.20936344051734,7.20043856301345,7.20375569188036,7.18960539880209,29.0412804605544,29.1869737257474,29.1275952724375,29.1255456445719,28.7354553900695,28.9423350428981,0.533570854825053,0.557176661812667,0.551869109368877,0.552616840774753,0.556440290177989,0.552566089385623
59.519215295703,59.3705995223908,59.4752244190124,59.4371700929188,59.4725859064548,59.4449538498661,8.02887558750808,8.03582370583899,8.01601499645039,8.00579558499157,8.00555010885,7.99277043668553,28.9096139012887,29.20417279038,29.405295572481,29.2446187107338,28.7671913978812,29.144726485948,0.54953373607991,0.55714551590766,0.547139630422213,0.552342797068584,0.556226465454051,0.552261692402308
67.5817383591315,59.3678120786194,59.5220539609409,59.3447781246849,59.4583129336387,59.3767186518602,8.85475277341902,8.85177160683088,8.82868516049348,8.82535775378346,8.81848119781353,8.80453325761482,26.5854990281395,29.2577119345352,29.5879123107675,29.6015714119586,28.8029126935495,29.462275517746,0.479954376440234,0.553754589130831,0.54315546263272,0.549961290149024,0.552648946193006,0.549699148590517
59.9019686517653,59.3643799477,59.4095128159722,59.292923556556,59.4038192428852,59.3448089020229,9.65572504047304,9.65067340200767,9.62491628341377,9.62127470970154,9.61385297589004,9.6015984476544,29.524761275363,29.303530117092,29.5776040016871,29.8331982852686,28.8433595519342,29.6237838974486,0.550609129797182,0.549051363867046,0.545685019157935,0.549423840188179,0.554178053235763,0.548447330058061
61.1667586959099,59.3204174744225,59.389895894779,59.2707639334399,59.3967701488071,59.301095738334,10.475832995493,10.4593977860641,10.4404454794712,10.4404752026312,10.4286548139062,10.4198753926903,28.9385887642684,29.3297758025535,29.5980694729846,30.0265807409238,28.8710807191886,29.8522673995759,0.53014176903549,0.551407735680751,0.546777683602284,0.548643758663003,0.554330525750592,0.547670663333462
59.3285497712667,59.3122352506479,59.3321864564266,59.2568085395806,59.3817528058029,59.2810488788831,11.2729966205079,11.2551837170031,11.235564745497,11.2370696815196,11.222536760848,11.2385576195084,29.7993949589049,29.3592407445089,29.6760357071172,30.0403860935452,28.9692303993947,29.9671416648836,0.555630592159165,0.552160847640585,0.552702912033766,0.548422447792976,0.554650709181978,0.546989989378628
59.2995282883855,59.2922442007571,59.4021513228453,59.2467167940323,59.3377098456703,59.2739721743859,12.0875411736779,12.0674697810318,12.0478663013782,12.0442965514958,12.0395987888332,12.0570896584541,29.8466625485101,29.5156049860968,29.6305813381606,30.0558729688177,29.4055670308544,29.9989626685737,0.555856515075349,0.552258354559611,0.548455724066448,0.548819372983597,0.552319662428878,0.546652085807749
59.2863117340661,59.3441607898546,59.285044389858,59.2330707229842,59.3001017878575,59.2638090964216,12.9275071036536,12.9062087209895,12.8786090663634,12.8720058605541,12.8785817467142,12.8901161593385,29.8710251096079,29.9310225649398,29.6971573508137,30.1002060896964,29.798522088373,30.0586278468821,0.555508956242423,0.54347738525802,0.551968167229924,0.549810042646386,0.546647259569706,0.545714418495844
59.2700285412362,59.2739886275858,59.2774481780401,59.2240626462388,59.2814571254011,59.244514034369,13.7457126115914,13.7241301569156,13.6933839793783,13.6908252886496,13.6962996546645,13.704179006163,29.9335604067361,29.979897109187,29.7126386252593,30.1434929837589,29.9812703841242,30.1198786009872,0.551984778902837,0.540472525766289,0.552214380127831,0.549458605507912,0.544467878732267,0.545995987257683
59.949949992679,59.2575351150283,59.2678921119399,59.2251645711077,59.2677124223765,59.2314447900278,14.5987648386508,14.5547236828133,14.5234959095251,14.5265825595707,14.5292864434887,14.5406169272028,29.556852173521,29.987300893711,29.7491784053544,30.171929377695,29.9599885799555,30.1552652693008,0.524996191780802,0.542021270899241,0.552446657338651,0.547980564454159,0.545743294313229,0.544644233363028
59.2517749424977,59.2425728901842,59.2535189046675,59.2165198547536,59.2583060395659,59.2251311222196,15.4292351708282,15.3747418497223,15.3492094746325,15.3513111425564,15.3544073663652,15.3636653281283,29.9487885145148,30.0004497017931,29.8623463941604,30.1697368453737,29.9396127316819,30.1615926265222,0.55322750866174,0.544577014333655,0.550598845377555,0.548498898259776,0.547535907229598,0.5444316219743
59.2475303768173,59.2411208594324,59.2604086361096,59.2108613509533,59.2537325068433,59.2210205859796,16.2058355868794,16.1926120207645,16.1737915736157,16.17061678553,16.1822486834135,16.1847692371812,29.9563276309134,30.0204639252154,30.0112522460707,30.169080585833,29.9361489546773,30.163133784909,0.553190720013105,0.546902374192335,0.545713734481693,0.549176179275255,0.548995809615419,0.544309494494324
59.2469457276227,59.2313984087248,59.2404399356055,59.2101380832867,59.2481813850085,59.2186553533986,17.0310757807456,17.0157357198186,16.9946665565949,16.9853752765339,17.0046464134939,17.0027859050315,29.9787220304035,30.0320457691956,30.0188449299091,30.1691461587405,29.9344869950387,30.1615529362601,0.551235806717252,0.547898525142503,0.54601361942844,0.549877385776628,0.550691341700502,0.544207667035242
59.2601057321577,59.2251447365021,59.2317914219312,59.2144448550284,59.2391893163637,59.2182268031416,17.8399551748298,17.8127112328075,17.7894866575953,17.7823994345963,17.8100904205348,17.8142855730839,29.9987324004547,30.0379800991922,30.0277806872159,30.1702273175048,29.9462486374638,30.1584882759536,0.540504534381405,0.548505938853833,0.547026113678757,0.549466058374162,0.550494522050061,0.547031818011822
59.2451786017239,59.2289002919576,59.2257797041177,59.2105350737196,59.2419833064918,59.2158588779327,18.6438217998948,18.6141576317605,18.5975527125411,18.5862473244779,18.6061152094044,18.6133525329642,29.994782493157,30.0460787728638,30.049562748903,30.1706721677153,29.9682250026189,30.1554344357713,0.546487609609549,0.548447449300149,0.549164429868902,0.549624254682243,0.546970488136003,0.549137300139187
59.2545357947025,59.2328667368156,59.2258637602234,59.2138288003603,59.2320652993906,59.2142963196753,19.4589692908339,19.4425167357549,19.4143150106538,19.4002845876385,19.4159925836138,19.4331871189643,29.9859266446879,30.0514640503175,30.0774996079125,30.1702947460708,29.9667056350845,30.1524920285461,0.548241033551336,0.545526084215395,0.549792447308518,0.549367503246746,0.549057706736342,0.550602046387882
59.2721863613135,59.2448359550505,59.221397232442,59.2291842544963,59.2277734657972,59.2130174063371,20.2906277459115,20.2760939756408,20.2504983756226,20.2273667196278,20.238190356642,20.2638258098159,29.9740568479181,30.0471780120715,30.0811686107176,30.1593903504897,29.9688625783561,30.1459399930595,0.540572801402247,0.540672908978457,0.549571845043281,0.545861593540402,0.550290677318071,0.553150060674138
59.3637572790196,59.233178119553,59.2184129941111,59.2159487832946,59.2272550896631,59.21317681154,21.122377873864,21.0992237506434,21.0717044475023,21.0508392916527,21.0575125834439,21.0873511398677,29.7461313441392,30.053566755612,30.085375594737,30.1607428733737,29.9745382112201,30.1366065955228,0.493043816477367,0.545022054635993,0.54969684890588,0.546496329991402,0.55124933865639,0.555264619501787
59.3077895245195,59.234726136394,59.2690091168388,59.2291813925518,59.2379905203896,59.2115525673473,21.9194415458478,21.8960109327454,21.870377627667,21.8973297066987,21.8536994364113,21.881950170733,29.8647528320349,30.0540809153689,30.0543138697201,30.1435424584823,29.9904573690373,30.1383903525983,0.509308055281385,0.543934138798874,0.535776850773728,0.542390568022694,0.549786950177025,0.555441411920145
59.2884404201567,59.3187972495812,59.2256413613215,59.2386861428816,59.2275709431283,59.2063437599978,22.7465148067567,22.7235376706813,22.7074450065847,22.7276940005831,22.6804916623514,22.6801340216771,29.8723027500922,29.9278420170557,30.0860505854801,30.1324790809508,29.9786903775846,30.1436865088756,0.510230795305667,0.511502053135636,0.55143251823746,0.539885304637683,0.551292840553895,0.556084060404086
59.2614317847699,59.2444328203181,59.2285925955071,59.2406740113165,59.2288158033736,59.2029715264478,23.5514556798153,23.5387403306086,23.5282761424314,23.5438362176064,23.4921903172508,23.4938150118105,29.8987717503846,30.0550591685947,30.0845067252553,30.1223705559575,29.9853822422742,30.1488537716805,0.513763113614129,0.548212755242737,0.548370839633973,0.537789733644989,0.550934792921212,0.556824640625609
59.2551328970849,59.2548126767378,59.2223974489693,59.2479010418518,59.2290604926782,59.2037163602738,24.3641103587579,24.3504592615645,24.3487368132919,24.3576549645513,24.3044519722462,24.3031561567914,29.9386630694309,30.0556277226378,30.0863025715999,30.1176164240102,29.997956927975,30.1487790798156,0.517968614468371,0.546339410675533,0.547436999881721,0.536955245165602,0.549742539901563,0.556863463619273


==> fig/Radial_resultsLN/Brain/Brain_WavTVInner_QN.csv <==
QNP_1_cost,QNP_3_cost,QNP_5_cost,QNP_10_cost,QNP_20_cost,QNP_50_cost,QNP_100_cost,QNP_1_time,QNP_3_time,QNP_5_time,QNP_10_time,QNP_20_time,QNP_50_time,QNP_100_time,QNP_1_PSNR,QNP_3_PSNR,QNP_5_PSNR,QNP_10_PSNR,QNP_20_PSNR,QNP_50_PSNR,QNP_100_PSNR,QNP_1_SSIM,QNP_3_SSIM,QNP_5_SSIM,QNP_10_SSIM,QNP_20_SSIM,QNP_50_SSIM,QNP_100_SSIM
138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,138.590237281739,0,0,0,0,0,0,0,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,18.3395693079553,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953,0.0748227836002953
101.89304623734,101.892187418798,101.89118802686,101.891108567516,101.891053973767,101.891023730644,101.891108567516,0.439192458987236,0.466145385056734,0.509662447031587,0.604896842967719,0.804415205027908,1.39915475202724,0.607956107938662,19.7917132249529,19.7916743858189,19.7916543107548,19.7916194658033,19.7916090104862,19.7916090585528,19.7916194658033,0.101329122837481,0.101117693545156,0.101005718413011,0.100972383000707,0.100959846271258,0.100970583562168,0.100972383000707
64.9996000879785,65.0027656749018,65.0003797842854,64.9965485946906,64.9954933846976,64.9950815448319,64.9965485946906,0.885508223203942,0.946025720098987,1.03915130905807,1.24494191491976,1.67300770012662,2.95795384095982,1.25707018887624,23.1200860368863,23.118754504597,23.1167300636655,23.1150064174518,23.1148069702694,23.1148153333681,23.1150064174518,0.312467019916558,0.314610579691584,0.315417691830269,0.31596002689482,0.316307819309413,0.316512928259403,0.31596002689482
62.6446356567477,62.6470293152991,62.6443333327846,62.6408414991708,62.639332817691,62.6388202529607,62.6408414991708,1.32227460714057,1.4163946651388,1.56800896604545,1.88505295896903,2.54419472417794,4.52339124004357,1.87455540290102,23.9008215113677,23.8968918246709,23.8916294848,23.8882282813222,23.8879076741112,23.887942596858,23.8882282813222,0.369271847551162,0.373797172095878,0.3765188563323,0.378828185101359,0.379443376420678,0.379695130452925,0.378828185101359
61.2191131995924,61.2123330914541,61.2001443518927,61.1875876244931,61.182304226933,61.1809845223242,61.1875876244931,1.77056277520023,1.89375346899033,2.09272240218706,2.52127383113839,3.41620397614315,6.09502651100047,2.4717899300158,25.2665295836129,25.2506509902569,25.231131229976,25.2194708705079,25.2178016268784,25.2179270024498,25.2194708705079,0.439890843963752,0.452810253123171,0.466468900338375,0.478522630079823,0.481636965856441,0.482376329529605,0.478522630079823
60.7596463698314,60.7353424882739,60.7046287201824,60.6791346658744,60.6697967265118,60.6675836963427,60.6791346658744,2.2094981612172,2.38076207693666,2.61184590007178,3.16926156519912,4.29146950226277,7.65850469190627,3.07746655098163,26.2938352346799,26.2622478469644,26.2267245574334,26.2083590704737,26.2057205367797,26.205751820951,26.2083590704737,0.459030874919645,0.473527871435674,0.49144641254452,0.511980402103865,0.518114907504655,0.519125967655976,0.511980402103865
60.3283019302206,60.3076451200002,60.2809044867415,60.2572670234271,60.2479128252715,60.2458852847927,60.2572670234271,2.6612114913296,2.84974026703276,3.12997315917164,3.81193617428653,5.15119213727303,9.2172411037609,3.67998855398037,26.8164137458059,26.77145934868,26.7302216955978,26.7140281043832,26.7122322780575,26.7121961744587,26.7140281043832,0.465213103854826,0.480299759689612,0.502023006339873,0.527372121126124,0.535047125958698,0.536323316718335,0.527372121126124
59.9190991411182,59.8526591803668,59.7869497724178,59.7393762445287,59.7224390225069,59.7175663496506,59.7393762445287,3.09992498741485,3.33519840193912,3.64750561397523,4.46265662019141,6.00750302919187,10.7868679177482,4.27761900401674,28.0667809408275,28.0674243329274,28.0855949298654,28.1115794574473,28.1154648253675,28.1170190892249,28.1115794574473,0.467990580507699,0.482845521974689,0.508508623132091,0.538621844314079,0.547613885365397,0.549514372059648,0.538621844314079
60.0186184759472,59.8951823424154,59.761095976542,59.6568582150375,59.6245983940551,59.6155460091781,59.6568582150375,3.55016239732504,3.81026052404195,4.17090202402323,5.10809325217269,6.88342674309388,12.3408986467402,4.87747205700725,28.4365722239188,28.6011876141858,28.7780015743202,28.8897879224258,28.9105236001559,28.9123909933322,28.8897879224258,0.460105845652892,0.475815887336309,0.504390614338073,0.538821370331382,0.550805156879613,0.553514634309904,0.538821370331382
59.8793785486883,59.7480261462463,59.613629388672,59.5137129214158,59.4828090795372,59.4738517072026,59.5137129214158,3.99050741433166,4.29525233991444,4.70064737903886,5.73964119912125,7.74008173309267,13.9099251555745,5.48979438701645,28.4807491739821,28.700145587869,28.9306954975955,29.0902642171348,29.1255733779938,29.1293745378305,29.0902642171348,0.456631910229887,0.473446081018216,0.503337944576712,0.539376554222292,0.552616767795921,0.55565988045182,0.539376554222292
59.8353199224895,59.6974325615427,59.5605566198532,59.4653757102625,59.437166009911,59.4314578742806,59.4653757102625,4.44348118943162,4.77023384813219,5.22832057299092,6.36630953825079,8.59676545206457,15.4658934564795,6.08261518599465,28.5226250162575,28.7586876724172,29.0094254248713,29.1980396263182,29.2446434831246,29.2509887775041,29.1980396263182,0.45669190002781,0.474124972482205,0.503824428971328,0.539225723676721,0.552342549535167,0.555323740998918,0.539225723676721
59.6576823816478,59.4983653105954,59.4160438870639,59.3617448182109,59.3447819996373,59.3388907619958,59.3617448182109,4.88414556649514,5.23900848510675,5.74694968597032,7.01024619932286,9.4636868222151,17.0175503655337,6.69841585610993,28.7438161010367,29.1073157950855,29.3758810419413,29.5596816189397,29.6015852227279,29.6241192421269,29.5596816189397,0.454832248206896,0.475100824772975,0.501817240056867,0.536037158298855,0.549961032706792,0.552561260275842,0.536037158298855
59.8381109130212,59.5645416476461,59.4381559173671,59.3245672693703,59.2929399956522,59.2896361984979,59.3245672693703,5.33654811768793,5.71135268895887,6.27801157790236,7.65116453333758,10.3415331912693,18.5792806546669,7.29899148526601,28.679109828772,29.1783438771028,29.5023038462887,29.7658158870409,29.8332039560668,29.842086509197,29.7658158870409,0.447069932039727,0.471159474038761,0.497300737540253,0.533369705956835,0.549423120327116,0.552996002458513,0.533369705956835
59.6437567245849,59.4774589004587,59.3713879150401,59.2958106594709,59.2707309444249,59.2547393664267,59.2958106594709,5.77537709358148,6.19524105894379,6.81081738695502,8.29917050828226,11.2191393882968,20.1454268777743,7.90218358230777,28.7475701078506,29.1973473258669,29.5146741727713,29.8863980232451,30.0264940507492,30.0354103033002,29.8863980232451,0.449596899292484,0.472875587283847,0.499746327233984,0.532814658960757,0.54864553617186,0.553337101013209,0.532814658960757
59.6103604444672,59.4413004646832,59.3487372384289,59.2869385983695,59.2568105285644,59.2457926858985,59.2869385983695,6.22547524375841,6.67928028199822,7.32757951482199,8.94002347718924,12.0961673613638,21.7068017707206,8.51746132224798,28.7892616553718,29.2305486885603,29.5326007603809,29.9389166073571,30.0403743925981,30.0604865659002,29.9389166073571,0.451456086171731,0.47498118745228,0.501652580223363,0.531988566758754,0.548423033081988,0.553105795457336,0.531988566758754
59.5427499252407,59.3925337662873,59.3259376649791,59.2853100663457,59.2467099810973,59.2349810668999,59.2853100663457,6.66485491767526,7.15904227015562,7.85057682381012,9.58484763815068,12.9662411143072,23.2695837516803,9.11837959405966,28.8924355655541,29.3088205819501,29.5725209265439,30.0042028280435,30.0559377783128,30.0994342677664,30.0042028280435,0.45612694455476,0.479419547596747,0.50535646417051,0.527837500523565,0.548818464761419,0.553081751766259,0.527837500523565
59.5487755683152,59.5200270533114,59.33274259878,59.3064511550233,59.2330587409347,59.2381414991672,59.3064511550233,7.11199882277288,7.63590216520242,8.37779068388045,10.2293706161436,13.7974887513556,24.8222057467792,9.71933385799639,28.9928288821943,29.3284538695139,29.5975056254924,30.0114619279006,30.1004095578894,30.1714626875198,30.0114619279006,0.460871847496155,0.479175691650104,0.506080076212878,0.522961709974573,0.5498040660504,0.552286332408142,0.522961709974573
59.5892453584897,59.5142852598566,59.3463808870055,59.272325825661,59.2240790812086,59.2181926103307,59.272325825661,7.54740467271768,8.11997753824107,8.8963461490348,10.8734676861204,14.6573178353719,26.3872839047108,10.3302627638914,28.9796826474211,29.3184929304832,29.6087321151938,30.0185409979921,30.1437197278931,30.1667434834488,30.0185409979921,0.459520809814576,0.477124984107488,0.505023049384961,0.527578912514024,0.549442928825,0.552448042730154,0.527578912514024
59.623346428025,59.6352032803155,59.3580705874281,59.2639825567778,59.2251503453112,59.2157149154287,59.2639825567778,7.99619097867981,8.59635849227197,9.42508898605593,11.5188328931108,15.5426562994253,27.9372371237259,10.9399285430554,28.957723944959,29.0306963450402,29.6165630121131,30.0196585337867,30.1720025704803,30.1673686798226,30.0196585337867,0.457597107151972,0.454892939604671,0.50216098262744,0.530057554671878,0.547965509349376,0.552572558602685,0.530057554671878
60.3902981309306,59.8789727496086,59.3931432029462,59.2700620057857,59.21655451086,59.2124585574844,59.2700620057857,8.43336723465472,9.08098994521424,9.95652545616031,12.1643006331287,16.407164549455,29.4982896747533,11.5546578611247,28.0589322220092,28.4869671584862,29.5234128615844,30.0161979133727,30.1698391775051,30.1709903327551,30.0161979133727,0.41121415064638,0.431915548658134,0.483340150716146,0.530277931209915,0.548484473186422,0.552978665111522,0.530277931209915
60.5873932187919,60.1770330673524,59.750314382071,59.2607960358403,59.2108795952231,59.2086800445973,59.2607960358403,8.88336588675156,9.55214903620072,10.4755614770111,12.8089190199971,17.2710698936135,31.0747810627799,12.1671384752262,27.8675672411426,27.7916503586196,29.0321089761677,30.0219039586047,30.1691949706043,30.1765466814164,30.0219039586047,0.403849203780484,0.410660213273172,0.448423263931398,0.530124214887661,0.549164881744275,0.554021328288278,0.530124214887661


==> fig/Radial_resultsLN/Brain/Brain_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
100.901252174749,0,18.3396469000841,0.0747669294983359
71.6698667918083,15.2290707239881,19.4799860144352,0.0949047368341028
54.3410272846752,30.1060227910057,20.4103455909635,0.114112286743721
43.7967267735638,44.9780001621693,21.1660863636181,0.134975768788834
37.2242859812308,59.9602799089625,21.777279602557,0.158013978728977
33.0223945738426,74.767220790498,22.2745531089859,0.186748496788651
30.2655979606574,88.8552910247818,22.684139276254,0.224091095347991
28.4086236199052,102.982968062162,23.0270863966615,0.273568134075851
27.1239731259923,117.113306014799,23.3196349126696,0.331688050803679
26.2111644868905,131.225774451159,23.5740283353002,0.388979930590695
25.5451382957089,145.35983618442,23.7992703333055,0.438145373413194
25.0463502954819,159.513018834405,24.0019254538167,0.476010334408042
24.6631916060684,173.603764882311,24.1869205321308,0.503995482243752
24.3616153142604,187.015454589389,24.3578608958869,0.525304060397982
24.1187259722146,200.404522487894,24.5174397313495,0.542376361184638
23.9188805908334,213.799262181856,24.6676881192077,0.556574904665577
23.7512414314403,227.230101081543,24.8101063728207,0.56850735417837
23.608154371511,240.768987631425,24.9458355366786,0.578913276831726
23.4841276915765,254.2375890119,25.0757663372993,0.588180239533957
23.3751654937509,267.636753679253,25.2006011376041,0.596532181497069
23.2783309745875,281.167056447826,25.3208864284836,0.604135231398367


==> fig/Radial_resultsLN/Brain/Brain_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
100.901252174749,0,18.3396469000841,0.0747669294983359
80.7927735985508,0.423336144536734,19.0647394433114,0.0878387487686743
61.4144923788342,0.84603856317699,19.973441436448,0.108070045241911
47.7020616552237,1.25467673037201,20.8413443821744,0.132312025801668
38.9753142270096,1.68665665853769,21.588889037811,0.160897996460492
33.6036888039336,2.09269282966852,22.2065868736071,0.1973577555811
30.2882122148708,2.54140815790743,22.7132704355115,0.247578398764133
28.1955214256011,2.96865471173078,23.1340180339805,0.30466478236313
26.8310301971265,3.42064384371042,23.4910286263872,0.352779378271704
25.9082018706692,3.84936780761927,23.8013380459748,0.385729691584459
25.2605011726498,4.30050609447062,24.0772453078302,0.406506129871701
24.7894169440912,4.70751904603094,24.3274076719151,0.419546695624052
24.4352301442528,5.15735107753426,24.5578620795014,0.427919449180119
24.1607689854587,5.56460692826658,24.7728129229607,0.433506938621613
23.942277390177,6.01231305301189,24.9752228722145,0.4378711794618
23.7641900835287,6.43581901211292,25.1671998693389,0.44108876877874
23.6160720357705,6.88507217075676,25.350252622641,0.443546587423301
23.4907735277708,7.31040765438229,25.5254760009574,0.445482116980772
23.3832905865135,7.72081170417368,25.6936742150105,0.447046722294448
23.2900455839792,8.14772421307862,25.85543924749,0.448335590548581
23.2084265359185,8.57117283903062,26.0112199580354,0.449421021960517
23.1364831870659,9.01870067603886,26.1613524217969,0.450348534904279
23.0727330841465,9.44270062539726,26.3060985642585,0.45115259124323
23.0160226804217,9.89141882024705,26.4456660505344,0.45193392174904
22.9654374328136,10.3175538564101,26.5802170073227,0.453038775810399
22.920237734142,10.7283097403124,26.709884504132,0.454037965082544
22.8798168127777,11.1614468637854,26.8347788547155,0.454940339070569
22.8436675695973,11.5663812775165,26.9549943941155,0.455753493138186
22.8113607135934,12.0151276225224,27.0706148996603,0.456483701339131
22.7825292191752,12.4372731838375,27.1817184004107,0.457137143390877
22.756854212606,12.8873762348667,27.2883812177177,0.457721267003026
22.7340563602118,13.3121550437063,27.3906733953805,0.458240934805315
22.7138897177901,13.7221523346379,27.4886592595056,0.4586977702008
22.6961358598328,14.1541432710364,27.58240304096,0.459093765222156
22.6806002716488,14.561560144648,27.6719698646144,0.459431605855675
22.667107771963,15.008641471155,27.757427260751,0.459714513284352
22.6555004332417,15.4344229120761,27.8388443224937,0.459945423052855
22.6456348992092,15.8861421300098,27.9162922800875,0.460127652408902
22.6373803607755,16.3125002235174,27.9898412240724,0.460263365579445
22.6306179080016,16.7210148330778,28.0595648568262,0.460354951178424
22.6252389022814,17.1546090338379,28.1255379924538,0.460404202000898


==> fig/Radial_resultsLN/Brain/Brain_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
100.901252174749,0,18.3396469000841,0.0747669294983359
64.2243401211373,0.820605029352009,19.7928253792461,0.101163166028159
27.3748747508994,1.68016360886395,23.1304627789608,0.324165380804536
25.0348215519746,2.54562042187899,23.9140808428004,0.393690441967924
23.603816744592,3.40944975800812,25.2759345359416,0.535254900291118
23.1063176024176,4.2594667552039,26.3034517292711,0.596940543051747
22.7015079837199,5.13044966384768,26.8402099543555,0.6321416069189
22.19917095502,5.97184741590172,28.4096324815777,0.661678107181438
22.0978107508409,6.84300957154483,29.4394973383455,0.684078400988827
21.9690493841563,7.70740977954119,29.7958787485594,0.701214180948654
21.9296444660066,8.56238596886396,29.9635554196369,0.707759117664422
21.8541857681368,9.43746126443148,30.5452668143299,0.725897075453566
21.863549365469,10.3095123451203,30.9484670776723,0.734539545634816
21.8063544230117,11.1569974152371,30.9165169112454,0.737651157568147
21.796165513248,12.0282458905131,30.9205406659734,0.739397841221259
21.7894287209527,12.900324950926,30.9379251714883,0.741576652407396
21.7749105047027,13.7352634025738,31.0005375928358,0.747103918534433
21.7588569216033,14.5830389522016,31.2068589158184,0.752951609203881
21.7446160377977,15.4519978025928,31.263075060442,0.75624069404945
21.7347090796384,16.3173789661378,31.2629449107391,0.757683378767194
21.7325050904008,17.1837306292728,31.2708284710121,0.759570078572377


==> fig/Radial_resultsLN/Brain/Brain_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
100.901273758694,0,18.3396469000841,0.0747669294983359
64.2243604793758,0.967147105373442,19.7928248161972,0.101163290689824
27.3747438821492,1.55991107784212,23.1304394609251,0.324177059673804
25.0342935748802,2.15479295793921,23.9140327516868,0.393715137729552
23.6028770567751,2.75097991153598,25.2758622782808,0.535346119544548
23.1044308961689,3.3492231881246,26.3034354871162,0.597719728061378
22.6992990463557,3.94984381180257,26.8406224877611,0.633462065343793
22.1960374922503,4.56120167672634,28.4133639750983,0.664108746940711
22.0895532737688,5.15867817215621,29.4398793424051,0.690018818921815
21.9603569170803,5.76586320437491,29.8033000663247,0.709832120473675
21.9230843552316,6.37275337614119,29.9764680431977,0.716799428650786
21.854409621088,6.97088452987373,30.6050107114086,0.736787239283627
21.8697802452549,7.57080851588398,30.9611844508379,0.747508317414358
21.807545776836,8.18118499964476,30.9113048337793,0.749733048741455
21.7989958297929,8.77706459909678,30.9174032495894,0.750802948536343
21.7916734589854,9.38282876461744,30.9392580494332,0.752438324193647
21.771029611322,9.98268608748913,31.0249073604191,0.756550167826336
21.8434966407311,10.5822849692777,31.1282420935007,0.745806351574797
21.7448008817769,11.1802917458117,31.1401646309782,0.758666718818911
21.7410272048181,11.7862955695018,31.1509163566944,0.759989380749014
21.7361341453159,12.3865173663944,31.1848147179508,0.763237620395654
21.7328110084415,12.9833628945053,31.2400984663035,0.766649422648662
21.7347377443649,13.5812280243263,31.4230910302975,0.768373038763463
21.7270149270728,14.1854343935847,31.4476374765617,0.770504022306756
21.7204728011411,14.783387276344,31.4703030237776,0.772722223878604
21.7181675679391,15.3852355098352,31.4928433419107,0.774997722801203
21.7234628315024,15.9900589743629,31.5785258512518,0.779482418070702
21.721665623687,16.6097966115922,31.6128571237556,0.780076837822805
21.7191679446295,17.2128165718168,31.6123728053933,0.780641054261461
21.7163371973925,17.8173200637102,31.6153027336251,0.781341668373772
21.7136182535964,18.4143689200282,31.6291869422158,0.782881666335995
21.7185222967428,19.0240558246151,31.6653216620852,0.783694564889568
21.7119759992459,19.6256808275357,31.6445115575982,0.783745355397915
21.7111269374265,20.2255291780457,31.6488183817467,0.784035274747523
21.7201715126075,20.8248844072223,31.7487695661324,0.787140641568769
21.7129589507104,21.426622624509,31.7303461790872,0.787242315835442
21.7080256097624,22.0240486040711,31.7157228990732,0.787275259076609
21.70766847818,22.6280077621341,31.7195089507147,0.787645560124683
21.7065381107993,23.2296561850235,31.7251233880492,0.788277898951793
21.7067313772234,23.8331598853692,31.7380853366832,0.789521711873166
21.7139846474882,24.432644569315,31.7977789508608,0.791403036218453


==> fig/Radial_resultsLN/Brain/Brain_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
100.901252174749,0,18.3396469000841,0.0747669294983359
64.2243401211373,0.783423885703087,19.7928253792461,0.101163166028159
46.6894142641552,1.55398573167622,20.8622887356948,0.129198632507173
35.5582871088184,2.34995278250426,21.8743725367956,0.174966275367626
29.4339702042082,3.12269094772637,22.7437538761297,0.289498133163361
26.3363723195367,3.90185536723584,23.4632522464292,0.422508757962244
24.795089517906,4.67355550825596,24.070941495787,0.472160347486565
23.9813738772284,5.51511131320149,24.6133375678602,0.501492677838869
23.4924432274309,6.29247147683054,25.1263481153256,0.543627360503775
23.1456371666353,7.06949005648494,25.6319378823981,0.592184312866517
22.8638687458316,7.83997886627913,26.1400539679933,0.631156434718935
22.6220152791819,8.61628063675016,26.6512209465015,0.657678017225499
22.4171287114153,9.39064990542829,27.1598467692108,0.677763054659546
22.250409630084,10.1690199682489,27.6580035748176,0.69310792408846
22.1197125027217,10.9591346643865,28.1377911321744,0.705532041991739
22.0193944335922,11.7299168454483,28.5928162213231,0.715896462270301
21.9430163919413,12.5025228913873,29.0181727310032,0.724722135177293
21.8851712299383,13.3054306441918,29.4102440895223,0.732388816205338
21.8419101364012,14.0994043368846,29.7667402880101,0.73909853939879
21.81020031387,14.9008130459115,30.0866667280234,0.745057195945455
21.7874364018,15.6859570043162,30.3706292510307,0.751877282437562


==> fig/Radial_resultsLN/Brain/Brain_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
100.901273758694,0,18.3396469000841,0.0747669294983359
64.2243604793758,0.968705520965159,19.7928248161972,0.101163290689824
46.6893947213998,1.93589650839567,20.862286628044,0.12919944711434
35.558247705432,2.90853184927255,21.8743686308916,0.174974051271594
29.4339175873926,3.87458031997085,22.7437460508097,0.289527814467418
26.3363149193364,4.85054096765816,23.4632419285784,0.42258225023055
24.7950206278787,5.833381107077,24.0709289361376,0.47223361699595
23.9813050454194,6.81187588814646,24.6133217051746,0.501582864329921
23.4923694564738,7.78810917492956,25.1263307932968,0.543713778367256
23.1455574502986,8.76330455951393,25.6319193683853,0.59227540370972
22.8637778758604,9.7345407307148,26.1400342929563,0.631274693750363
22.6219152278461,10.7164285499603,26.6512005155915,0.657824391337737
22.4170252705549,11.6961142076179,27.1598221586839,0.677927011349966
22.2502985987059,12.6779088526964,27.6579751173325,0.693276581438423
22.1195977555884,13.6465849280357,28.1377580254716,0.705702833300455
22.0192743856407,14.6211001835763,28.592777438169,0.716059228884396
21.9428910777113,15.5920216105878,29.0181261040715,0.724866259435994
21.8850430466684,16.5679829344153,29.4101923849721,0.732503524700269
21.8417772082419,17.5471418490633,29.7666851824293,0.739202751661232
21.8100624099153,18.5258944574744,30.0866151237808,0.745168812486256
21.7872918856265,19.5123190591112,30.3705894540784,0.752003552448182
21.7712565354184,20.4911522893235,30.620625610057,0.757861197211579
21.7600094398074,21.4678169600666,30.8394399100661,0.762873046310165
21.7519754161747,22.4459415711462,31.0304082295295,0.767219838713201
21.7459975974733,23.4741737777367,31.1971958825031,0.771036220976181
21.7413437662206,24.4414091110229,31.3430682149007,0.774411843838687
21.7374625661053,25.4232767950743,31.4706885914744,0.777492952393269
21.7339934297396,26.3998745828867,31.5821912307493,0.781474007692004
21.7307255896321,27.3748924247921,31.6794415163583,0.785016954088173
21.7275952066858,28.3553933417425,31.7638016500526,0.78817275581321
21.7245870483178,29.3279221709818,31.8361548940719,0.790980192467461
21.7217293990681,30.3080817926675,31.8973624764821,0.793481837566928
21.7190368642255,31.2977288132533,31.9483532028536,0.795720157666681
21.7165026563088,32.2771105021238,31.9900010505357,0.797734572699635
21.7141920546735,33.2509142719209,32.0229533382596,0.799545502564979
21.7121503615979,34.2320460630581,32.047849415555,0.80149036613568
21.7103683778003,35.2044872380793,32.065435125953,0.804923351826805
21.7088200446072,36.1885062260553,32.0765473708432,0.808015862460061
21.7074869777516,37.170869817026,32.0816078747826,0.810773986081261
21.7063907174137,38.1611011400819,32.0814012487517,0.81318989786653
21.7054851139643,39.1821777680889,32.0771793145519,0.815299540257208


==> fig/Radial_resultsLN/Brain/Brain_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
101.025444315867,0,18.3396469003116,0.0747669295020644
80.8889354652832,0.373201199807227,19.0607227285694,0.0860577195268095
61.4902252679542,0.764836389571428,19.9634411074177,0.104522309084172
47.7617757996804,1.16459780372679,20.8231932362844,0.127159281154792
39.021108240558,1.55531849525869,21.5608120247613,0.154167251701932
33.6365444491758,1.95503831654787,22.1674326187376,0.189796364386113
30.3087833801109,2.34860667493194,22.6624362531003,0.241838573416026
28.2037732901619,2.74752824380994,23.0713724077934,0.309469920314477
26.825944125026,3.14232793170959,23.4167362689636,0.375125069053002
25.8887358998314,3.54322405159473,23.7156895415996,0.425783210612423
25.2259345933169,3.93328869529068,23.9805726459323,0.461032403718957
24.7391139728463,4.33155459631234,24.2200823234356,0.485535117809894
24.3685650640967,4.72336032148451,24.4403074456408,0.503169160428072
24.0772433573952,5.12327584996819,24.6455048062034,0.516175417572179
23.8415061552389,5.51553270313889,24.8386858035264,0.52601169936703
23.6458783258059,5.9149702321738,25.0220035096312,0.533619699116954
23.4799693825071,6.30840672273189,25.1970188158742,0.539727902021277
23.3366574138472,6.7104825200513,25.364876692525,0.544924513583176
23.2109558231039,7.10321668349206,25.5264273261163,0.549177272125767
23.0993041666113,7.50363404210657,25.6823175363334,0.552613209821919
22.999129338175,7.8975440133363,25.833026313851,0.555380175416411
22.9084923790119,8.30039071291685,25.97895867865,0.557598544672615
22.8259144328737,8.69568216986954,26.1204256951166,0.559360325757091
22.7502588722708,9.09803491923958,26.2576795041243,0.560737966548053
22.6806296880502,9.49375246278942,26.390924898099,0.561806841660482
22.6163112280862,9.89433553814888,26.5203325730746,0.562602920293886
22.5566992147421,10.2887337086722,26.646064453593,0.56317882857208
22.5012912979397,10.6870079282671,26.7682566049684,0.563570966109193
22.4496714009231,11.0807790430263,26.8870265075621,0.563824832573566
22.4014837192365,11.4817778849974,27.0024800043526,0.564052332648453
22.3564190750682,11.8742968467996,27.1147121404842,0.564155448433217
22.3142089732009,12.2761520436034,27.2238122169359,0.564161956701208
22.2746176395108,12.6714692302048,27.3298647778066,0.564074128957291
22.2374338404924,13.0741276899353,27.4329490077125,0.563911591804103
22.2024722617662,13.4666326707229,27.5331349779166,0.563682877728382
22.1695656007587,13.8683364307508,27.6304946587693,0.563394447362815
22.1385605142373,14.2641772991046,27.7251030096616,0.563052079405926
22.1093195527952,14.6650913963094,27.8170279162391,0.56266434737209
22.0817175312852,15.057860776782,27.906334049756,0.56226953565318
22.0556400405706,15.456030100584,27.9930850136632,0.562178157699844
22.0309824624343,15.848808801733,28.0773431852412,0.562051495550089


==> fig/Radial_resultsLN/Brain/Brain_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
101.025444315867,0,18.3396469003116,0.0747669295020644
64.3040522682631,0.369760061614215,19.7912610236894,0.101047947174103
27.4211637952299,0.769535378552973,23.1110543907376,0.320288054016577
25.0694093170492,1.1870904173702,23.8917804313976,0.385909948808722
23.6060243076346,1.60354134067893,25.260458365663,0.501925680700771
23.0860011142523,2.01964209135622,26.3101591767806,0.538696043010614
22.6481885606465,2.43642910849303,26.8564586619418,0.557458327623252
22.1023671090948,2.85245674476027,28.3887972185889,0.564495784260612
21.9974342775178,3.26884510554373,29.2768437373247,0.563131030014229
21.844129136815,3.68630904052407,29.4827368790284,0.565196491276065
21.7910622996748,4.10680900048465,29.6298747568546,0.564082026407291
21.6603152550906,4.52893552649766,30.0881169656279,0.553538526856488
21.595910808064,4.94742977339774,30.3441049100381,0.550251630383431
21.6033141976518,5.3697952600196,30.44371892516,0.536334091095916
21.5455389295236,5.79152560979128,30.4949658983279,0.539257050321644
21.5396918896793,6.2190011953935,30.5030216497733,0.539297500930114
21.5175200293943,6.63508525304496,30.5404022800131,0.538832845747849
21.5149525420094,7.05039918795228,30.5377667359891,0.536156107430096
21.5027717895609,7.47054893150926,30.5358273948107,0.535673259768397
21.5002404758543,7.88988088257611,30.5343051579222,0.535161069713753
21.4947327196906,8.3147976025939,30.5264297589452,0.533412028046027


==> fig/Radial_resultsLN/Knee/Knee_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
106.25484696342,0,19.2008105901737,0.0667095714713015
73.0665436583632,15.6027299398556,20.5000140027373,0.0901559620303496
54.0339467416127,31.1600092342123,21.5990230500081,0.117851286552166
42.793868612638,46.7679157741368,22.5077515745201,0.158918388819651
35.9823779138705,62.2966660875827,23.2478028043934,0.223405555305555
31.7432073402594,77.0890202661976,23.8492192374283,0.313218743279761
29.0316545150595,91.9151922361925,24.3412582289,0.407684976206139
27.247144816457,106.72148626484,24.749089115905,0.483996581515125
26.0376010790684,121.546564516611,25.0927897284706,0.538579928523748
25.1927742099661,136.381622669287,25.3876536602086,0.581622604812293
24.5847221880979,151.204029155895,25.6450254363875,0.614649622245249
24.1341220308719,165.208025096916,25.8732553778728,0.641235802010717
23.7908314136572,179.230246983469,26.0784371515773,0.663352722009244
23.5225306694838,193.286962071434,26.2650823250935,0.682176604842356
23.3079393068815,207.337770683691,26.4365479869409,0.698009882683992
23.1327540250721,221.41495491378,26.595390245575,0.711211479398366
22.9871373777304,235.505807827227,26.7435442708851,0.722211145591286
22.8641926808325,249.5547038652,26.8825292341224,0.731365697559477
22.7589879623688,263.602475411259,27.0135469239799,0.738920250503136
22.6679118336815,277.639950051904,27.1375628893156,0.745064924271266
22.5882706856617,291.685661625117,27.2553882216212,0.750115792223556


==> fig/Radial_resultsLN/Knee/Knee_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
106.25484696342,0,19.2008105901737,0.0667095714713015
83.0585415260896,0.412109158933163,20.0264168220784,0.0815028562522622
61.508472914552,0.824346954934299,21.0894842446736,0.105609687852116
46.7533881529886,1.25847137253731,22.1242878266554,0.144814545292007
37.6620117895138,1.67102287337184,23.0210834050877,0.212458009090076
32.2506703834575,2.10744015686214,23.7577122384319,0.299978254581282
29.0232858450661,2.51767156925052,24.3533466649559,0.36245316837616
27.0516966923583,2.95167192723602,24.8389912984827,0.391446202126524
25.8017265861493,3.36413579247892,25.2432561206339,0.401608858959352
24.9740957714288,3.79621951654553,25.5880844314624,0.407454250525548
24.401285796261,4.2086763959378,25.8889966254735,0.411786464043559
23.9881072908345,4.64346720464528,26.1566324254723,0.41317211083508
23.67908218676,5.05562988761812,26.398257509494,0.412543303447021
23.4408270310335,5.4925693674013,26.6189052743166,0.410530445629787
23.2525329156204,5.90591745823622,26.8221299605758,0.407582976700168
23.1007463974796,6.34134125616401,27.0105272744685,0.40402322012281
22.9764596573646,6.75514106731862,27.186013769842,0.400084259181069
22.8734356594032,7.19166535977274,27.3500569709133,0.395957005259009
22.7872194051401,7.60435067210346,27.5038023778524,0.391782463845588
22.7145433630071,8.04030556790531,27.6481428030789,0.387648718720646
22.652947694983,8.45322198234499,27.783806270474,0.383618913725422
22.6005439080708,8.89270938187838,27.9114013378898,0.379734475109653
22.5558568278269,9.30392972938716,28.0314312957062,0.376018495270868
22.5177132626631,9.73792936094105,28.1443136098253,0.372476463048134
22.4851684690968,10.1491132406518,28.2504019367877,0.36910178785533
22.4574517594517,10.5852903686464,28.3500312611972,0.365893404167388
22.4339264530598,10.9984016129747,28.4434732647384,0.36284095604453
22.4140619500562,11.435048581101,28.53098551716,0.359935385651753
22.3974128067014,11.8490532934666,28.612803556275,0.357167141455196
22.3836026115062,12.2840729951859,28.6891436795558,0.354526698241569
22.3723094938235,12.6969946408644,28.7601983514638,0.352002004673784
22.363257887062,13.1317711891606,28.8261564758941,0.349584136538208
22.3562098492661,13.545387852937,28.8872003048679,0.347265538615388
22.3509588517831,13.982246670872,28.9435040640859,0.345039263470734
22.3473247337035,14.3961539501324,28.9952428062832,0.342899934966533
22.3451495583376,14.8355215927586,29.0425724078465,0.340839468451094
22.344294608586,15.2488859072328,29.0856447807597,0.338850814509541
22.3446374115584,15.6858743680641,29.1246180713089,0.336929730844163
22.3460692338495,16.0995261855423,29.1596431263001,0.335071522349158
22.3484933458576,16.5340045792982,29.190865984205,0.333271755201578
22.3518230809535,16.9479456404224,29.2184295940177,0.331526442815829


==> fig/Radial_resultsLN/Knee/Knee_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
106.25484696342,0,19.2008105901737,0.0667095714713015
64.3204158785777,0.744332638569176,20.8896916552392,0.0995743456244534
26.6703033769875,1.58055361360312,24.731745938247,0.309667588916424
24.5353172620605,2.42216298356652,25.5778899799237,0.422884780166919
22.8104482063413,3.26396686770022,27.1974340617694,0.599870629551512
22.3461351287957,4.07431363966316,28.4281310234454,0.645059960380581
22.015120902766,4.89330509584397,29.0757383799258,0.699953604015138
21.9280075110572,5.73403663933277,29.4946586528866,0.716514102080768
21.8307348614038,6.5543793477118,30.7354934944547,0.726982418338403
21.7902505937111,7.38134431559592,31.2360902569786,0.739914724381271
21.7260129776204,8.23699535708874,31.1851966436835,0.747082853868251
21.7023099197847,9.07359861303121,31.1910906901465,0.752293130014006
21.6561769035822,9.92649980448186,31.2207606419181,0.765554290008667
21.6648506873787,10.7761771930382,31.2957593325872,0.76181795129135
21.6076548395812,11.5945515036583,31.3503612959283,0.77271450385346
21.6010873912548,12.4303073817864,31.3880874424326,0.77357614230361
21.5955265129726,13.2961383461952,31.4692337326403,0.774508384719397
21.5800955717342,14.1382612707093,31.9836258994305,0.770761850415734
21.6345856060122,14.982218480669,32.8374474236455,0.726374592264206
21.5615965176441,15.8232333892956,32.6047932981668,0.750128276059219
21.5519692278219,16.6650919243693,32.5680630367183,0.755220879528924


==> fig/Radial_resultsLN/Knee/Knee_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
106.254957274489,0,19.2008105901737,0.0667095714713015
64.320523136716,0.979683234356344,20.8896905754656,0.0995753949854693
26.6702716108437,1.56103307101876,24.731735104418,0.309698168385383
24.5348182961859,2.14820341393352,25.5778887535957,0.422957346736172
22.8095687631209,2.73397791478783,27.1975175050304,0.600696990362735
22.3438320768457,3.31752134021372,28.4284950813858,0.646973878746954
22.0124977533055,3.90319713111967,29.0772005974571,0.704190367365349
21.9247614523963,4.47127668466419,29.4981201039324,0.721931148319414
21.8254189919274,5.05809262394905,30.7409010184398,0.737646924343932
21.7798175844523,5.64266999717802,31.2415128701562,0.75612025381556
21.7200209683827,6.22730573546141,31.2017599102154,0.761746192081383
21.6971582414963,6.81563796941191,31.2114261184878,0.765677708186873
21.6484712699366,7.400829102844,31.2438582672038,0.776143101126237
21.6823594079777,7.98931228648871,31.2603784620345,0.762097229268707
21.6079369591294,8.57350842654705,31.330779637769,0.779997104845582
21.6031567944814,9.15540370903909,31.3662300635255,0.780681500989235
21.5933687729952,9.75437922589481,31.528225452877,0.781438441007357
21.578598286496,10.3455127310008,32.0283117574304,0.77419967040348
21.5646066217766,10.9391646748409,32.6396841606921,0.766237775491686
21.5569672213999,11.5392916519195,32.9479604775155,0.764123874381827
21.5465160541817,12.1260834038258,32.8916070718358,0.767065199499313
21.5399816584471,12.7153522139415,32.8422391727177,0.770137422232156
21.5386944342642,13.307364162989,32.7595491648053,0.775055572286431
21.5386431656026,13.8938665501773,32.7181878165979,0.777299965383076
21.5367731404723,14.4791864650324,32.7136338385851,0.777873625396774
21.5348578342929,15.0661738552153,32.715769635346,0.778258714783051
21.5338968974563,15.6526504671201,32.7436346033719,0.778289602792039
21.5318030705976,16.2375943530351,32.7604985058956,0.778372267407491
21.5293145341642,16.8261267496273,32.7841350811648,0.778671339732346
21.5283820558005,17.418281798251,32.8430023503864,0.779097079495716
21.5320901502911,18.0005585858598,32.9580766222028,0.778502383665411
21.5324714826221,18.5857190368697,33.0236106505588,0.777329799631094
21.5292616397701,19.1716339187697,33.0348786776133,0.777878840148069
21.5246867064045,19.7699221121147,33.0667447864564,0.77918172323759
21.5236039989133,20.3333411356434,33.0986312660271,0.780145717463904
21.5243533695755,20.9180082352832,33.1420913686833,0.780598813452662
21.522188126777,21.5031245741993,33.1519869367807,0.780804563285932
21.5193466104992,22.0912309316918,33.1529411549464,0.781053923195342
21.5183212380816,22.6831300687045,33.1553531351803,0.781330699830252
21.5189022036844,23.2739551160485,33.1636210933869,0.781890663177423
21.5270168628032,23.8598932959139,33.2163026576658,0.779896913969966


==> fig/Radial_resultsLN/Knee/Knee_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
106.25484696342,0,19.2008105901737,0.0667095714713015
64.3204158785777,0.755607973784208,20.8896916552392,0.0995743456244534
45.4756881173254,1.52096257265657,22.1744074085625,0.151655579322352
34.0399132439823,2.25586047861725,23.3977999807896,0.293695580681584
28.0978327548924,3.00456469506025,24.4310333763933,0.44582122924852
25.294233509102,3.77005568426102,25.26013981437,0.505738265011863
23.9697702070903,4.54441571328789,25.9415926343713,0.553433182084904
23.2598847479287,5.33748510573059,26.5368086120075,0.61174554016612
22.8074129163086,6.10596861131489,27.0832510577465,0.662645195030873
22.4870005832187,6.88105449452996,27.5985049363623,0.696162578539927
22.2531244487751,7.63702769204974,28.0896260864932,0.717736192769224
22.0816759069389,8.40826102439314,28.5594913735958,0.73324181559192
21.9551042005892,9.15605630259961,29.0091403108792,0.74608437060479
21.8600545171048,9.92625823803246,29.4386177001727,0.757464597995851
21.7870088076752,10.6958524473011,29.8473342244727,0.767313516653006
21.7297698390049,11.4380891276523,30.2337295601109,0.77507015492968
21.6844705176908,12.2122302930802,30.5959827472264,0.780624589209476
21.6485788187076,12.9864028263837,30.9327533217391,0.784137012956361
21.620286867894,13.7586445435882,31.2438029616053,0.786087044410543
21.5981089156062,14.5302392225713,31.5292152140582,0.786980096412418
21.5808515763358,15.3044867962599,31.7886885923641,0.787155031051852


==> fig/Radial_resultsLN/Knee/Knee_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
106.254957274489,0,19.2008105901737,0.0667095714713015
64.320523136716,0.957811965607107,20.8896905754656,0.0995753949854693
45.4757192306774,1.96031505614519,22.1744052895803,0.151666846129099
34.0399310375135,2.95789933297783,23.3977962019627,0.293734496547433
28.0978353191247,3.96451709140092,24.4310275805188,0.445895703588392
25.2942223565092,4.95855904184282,25.2601321836835,0.50581639918429
23.9697524942922,5.95681255124509,25.9415840336709,0.553516475190269
23.2598567314939,6.95318839233369,26.5368001327154,0.611843706645217
22.8073709782804,7.95762173831463,27.0832430577859,0.662774659917269
22.4869490710591,8.95718797389418,27.5984980597384,0.696299941447427
22.2530661168916,9.9594429275021,28.0896214269666,0.717884195397197
22.0816170219184,10.9604690894485,28.5594898091203,0.733390372285519
21.9550390905088,11.9613068690524,29.0091444124592,0.746244152985023
21.8599818729602,12.9582762653008,29.4386325577199,0.75763389321485
21.7869284952107,13.9562469553202,29.8473618806852,0.767488886661072
21.7296858257051,14.9555546520278,30.2337677715963,0.775248520681581
21.684385152075,15.9579810146242,30.5960338510271,0.780810627410215
21.6484839784584,16.9566571172327,30.9328191183343,0.784326368968391
21.6201843252263,17.9520587101579,31.2438838062692,0.786265421670893
21.5980055199617,18.9577251737937,31.5293087465804,0.787139114891693
21.5807506802247,19.9587293025106,31.7887942861115,0.787305280586998
21.5673864994412,20.958818230778,32.0225780875072,0.787108579543238
21.5570484743555,21.9611863624305,32.2316867039226,0.786726905891408
21.5490602890752,22.9646255699918,32.417630766128,0.786254834399135
21.5429066231485,23.9700649306178,32.5817552184934,0.785690712810626
21.5381988692188,24.9708829270676,32.7257372334185,0.785059387363939
21.5345623736441,25.973660076037,32.8515995423318,0.784334355547411
21.531721098994,26.9755115937442,32.9611030568447,0.783637908431349
21.5294376394415,27.9758881498128,33.0562342578095,0.782998682417822
21.52754577288,28.9776161042973,33.1391232365541,0.782471038121628
21.525921217911,29.9739709766582,33.2112161958277,0.782098360980838
21.5244965754422,30.9758189143613,33.2737384731515,0.781866136564549
21.5232140483683,31.9770501842722,33.3277479892099,0.781754674433412
21.5220570460675,32.975109086372,33.3744409614933,0.781855341190618
21.5209797061167,33.9852280793712,33.4142994030389,0.782171118400159
21.5200029350245,34.9879307514057,33.447831390838,0.782504396907397
21.5191369017085,35.9921436766163,33.4753870321213,0.782793216631988
21.5183657157943,36.9978047627956,33.4974161392936,0.783034960666386
21.5176782477672,38.0002997005358,33.5144663076689,0.78332531095645
21.5170812162328,39.003980810754,33.5272615692123,0.783672389080964
21.5165864066878,40.005665788427,33.5363495971234,0.784045768070505


==> fig/Radial_resultsLN/Knee/Knee_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
106.410430261418,0,19.2008105903284,0.0667095714724382
83.192140752937,0.406889105215669,20.0206105153197,0.079982758468445
61.6316587719271,0.816436320543289,21.0753752682669,0.10294764354448
46.8713260400754,1.24731074552983,22.0983000891005,0.142237765628672
37.7780694971446,1.65362239815295,22.9801273918646,0.216389285808004
32.3664811671492,2.08595682960004,23.6998630763209,0.331898877603754
29.1386547957332,2.49472508579493,24.2779514943573,0.439201993783785
27.1642906818695,2.92405464407057,24.7463297522193,0.509745937493192
25.9095398595289,3.33141351491213,25.1340398296773,0.554062460312499
25.0753708985872,3.76348001603037,25.4633386367424,0.588391955055323
24.494762352606,4.17071652691811,25.7498895104916,0.618089976084179
24.0728334336526,4.60211202129722,26.0044389726198,0.643284788479677
23.7542015539716,5.00767065677792,26.2343421300251,0.664602189443021
23.5056011825609,5.4424635572359,26.4446995316239,0.68235918538433
23.3063234775489,5.85164463799447,26.639126443296,0.696788611737966
23.1429886462574,6.28651670459658,26.8202598457894,0.708146874296544
23.0066333187666,6.70350571814924,26.9900792942677,0.716926129369047
22.8910762880993,7.13594795577228,27.1501119752821,0.723532466257836
22.7919174156937,7.54276319034398,27.3015569351568,0.728388880126175
22.7059279513737,7.97653994057328,27.4453814647344,0.731993896385907
22.6306784567145,8.38321463670582,27.5823831177939,0.734621101533006
22.5643008567451,8.81786956172436,27.7132216592621,0.736430064541398
22.5053467057449,9.22878076415509,27.8384524040978,0.737615271226069
22.4526714240662,9.65917848329991,27.9585570248029,0.738357119976389
22.4053542609469,10.0673121595755,28.0739405914448,0.738772948989268
22.3626462478176,10.4970852229744,28.1849450339388,0.738945406740984
22.3239302192087,10.9032539436594,28.2918599407709,0.738923673846253
22.2886974672684,11.3335660686716,28.3949617477847,0.738763704744346
22.2565195410219,11.7379750432447,28.4944820599484,0.738488322971612
22.2270362413598,12.1676194090396,28.5906236629677,0.738113283733412
22.1999409071849,12.5727036418393,28.6835770050252,0.737661379577044
22.1749719048378,13.0017438931391,28.7735176119487,0.737263127064525
22.1519041516472,13.4075931971893,28.8605964505355,0.736864878748279
22.1305442248641,13.8397253127769,28.9449339726078,0.736423365049139
22.1107210954094,14.2452463898808,29.0266675809043,0.735937948109088
22.0922867898651,14.6753342468292,29.1059135974469,0.735415351990566
22.0751116116433,15.0810926370323,29.1827864614468,0.734861984754493
22.0590812993995,15.5104482630268,29.2573848044411,0.734280236755568
22.0440946319425,15.91569573991,29.3298045476502,0.733675587979272
22.030061661452,16.3442927747965,29.4001311798829,0.733049952158316
22.016902385343,16.7473896704614,29.4684416495123,0.732403816884987


==> fig/Radial_resultsLN/Knee/Knee_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
106.410430261418,0,19.2008105903284,0.0667095714724382
64.4430426654464,0.365809904411435,20.8853676219919,0.0986250574065286
26.835480899737,0.762936913408339,24.6822976536375,0.307345937932413
24.7113258258635,1.16374767757952,25.5010089541604,0.420988153670014
23.0227330340651,1.5635848781094,27.0328375561444,0.588514238638645
22.6219847197065,1.97000282816589,28.1736590281697,0.627801111827734
22.2775813209232,2.36758200451732,28.6470386885413,0.674169995525881
22.1841309367274,2.77754654549062,28.9755362690012,0.689649049795224
22.049917254326,3.17800327856094,29.7189564428825,0.701564975906082
21.9795395815402,3.57472907938063,30.598426149117,0.707994733430584
21.8923331608423,3.97730252146721,31.0192897469665,0.704883642617695
21.8796864047812,4.38641643244773,31.0329842284611,0.706407579389509
21.8407634356145,4.79246404394507,31.1025532173619,0.709195764915178
21.8262331344307,5.20265991706401,31.1505036337314,0.695889575037052
21.8047513255855,5.59765547700226,31.1862261298364,0.69880248770615
21.8014599059359,6.02493474911898,31.2029278343673,0.699149665257539
21.7900440760473,6.43040906917304,31.3401199261636,0.696379003711326
21.7822236101962,6.84318806510419,31.4787932876448,0.69081487517916
21.7783131788328,7.24779641721398,32.0178317632164,0.659409060340228
21.7644707950872,7.65879893302917,32.0689233696102,0.657605197450497
21.7616518838867,8.0639697117731,32.0693419432096,0.658156091899314


==> fig/Radial_resultsLN/Knee/Knee_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
106.410430261418,0,19.2008105903284,0.0667095714724382
64.4430426654464,0.385411825962365,20.8853676219919,0.0986250574065286
45.5918273133378,0.749954677186906,22.1630375001031,0.150444725134692
34.1657004968418,1.1172690205276,23.3738455271056,0.293581452362149
28.2442426878764,1.48276333976537,24.3891112608957,0.445535190213058
25.4596039819479,1.84924149792641,25.1965049020933,0.50463519722734
24.1496571297697,2.21548180561513,25.8536320538829,0.55169967798236
23.4515316011193,2.58195618540049,26.4220666174928,0.607380632482865
23.0090136690124,2.94885759241879,26.939141445832,0.651251570919492
22.6970259543727,3.31412130221725,27.4222579021627,0.678514648119414
22.4697186737806,3.67981914058328,27.8790289906827,0.694923984193244
22.3032293442065,4.04639433231205,28.3122250125883,0.705551769976317
22.1804805227893,4.41241152584553,28.72288239336,0.712935429956119
22.0883566617304,4.77823860384524,29.1112923695595,0.718280709531311
22.0175166905529,5.14555222634226,29.4764597904265,0.722045481415665
21.9618050914575,5.51186782680452,29.8172492957619,0.723745307782104
21.9173880402441,5.87526709213853,30.132617486738,0.723418224190987
21.8819557089502,6.24268166627735,30.4219407055402,0.721400405860195
21.8538216879309,6.60840863920748,30.6847703627299,0.718046463416582
21.8316436178905,6.97490703221411,30.9207958090453,0.713598623282294
21.8142671680847,7.3403290277347,31.1305558633366,0.708386831111634


==> fig/SpiralHighSNRDeep_Results/DeepBrain_WavTV_PPP.csv <==
FISTA_PPP_time,FISTA_PPP_PSNR,FISTA_PPP_SSIM
0,21.8448679986222,0.493964827621478
0.482721178792417,22.5983899975363,0.521107688018211
1.00014185439795,23.2606185917777,0.546236244187812
1.50908173341304,23.9986204069114,0.576348307402029
2.00466942880303,24.7746156371791,0.612264029185349
2.52256451360881,25.5766025363288,0.662037903812852
3.03958203271031,26.4027091444131,0.705945409365118
3.5405730670318,27.2580102495316,0.749632297719846
4.06298345513642,28.1468832063409,0.793879358923529
4.57308519072831,29.0715698285684,0.836027396806158
5.08965646009892,30.0297499376543,0.871097657186176
5.61557068116963,31.0184658172067,0.897999541036266
6.13467996474355,32.0344912141338,0.917504291598349
6.65935874544084,33.0729724920288,0.931437372015241
7.18450185563415,34.12596051551,0.941962605594914
7.6835769712925,35.1822706952997,0.950489403023503
8.2039098944515,36.227578173314,0.957529023620138
8.718436810188,37.2451712723285,0.963145660520296
9.23753083404154,38.2168087463029,0.967403228043231
9.76142951194197,39.1245717711861,0.970488767112891
10.2339751245454,39.9536081911788,0.972662655352398
10.6350896442309,40.6946889525979,0.974193036280687
11.0432043876499,41.3446592645542,0.975300961433669
11.5320147536695,41.9069302046786,0.976136535211091
12.0618763063103,42.3887064182192,0.976798228448988
12.5715072322637,42.7992887685321,0.97734936199544
13.0903653642163,43.1490757846103,0.977795240932882
13.5994562683627,43.4475147662108,0.978138243145719
14.1194826280698,43.702870124146,0.978387400714766
14.6399761773646,43.9220330891755,0.978552367317262
15.1684458218515,44.1105511210042,0.97864651744198
15.6670454768464,44.2733876038344,0.978685020783404
16.1584244892001,44.4147900355568,0.978684974399364
16.6593577107415,44.5385192603463,0.978664806147315
17.1424538036808,44.6479256957553,0.978636778685107
17.6378004467115,44.7449135864392,0.97860786374447
18.0174675099552,44.830944346176,0.97858053158204
18.5448130881414,44.9071071662737,0.978554585914083
19.0609166380018,44.9740282746254,0.978527410908427
19.5763659011573,45.0319655847451,0.978495325962389
20.0897572198883,45.0812220589805,0.978456185919061
20.5980300800875,45.1218980487437,0.978408691533674
21.1122235311195,45.1542670779952,0.978354193336097
21.6427448084578,45.1787861228955,0.978294324411801
22.1656667552888,45.1960847799716,0.978231605815712
22.6840770384297,45.2069796991759,0.978168828084501
23.1998874954879,45.2124192681539,0.978107452612998
23.7089609177783,45.2134006232608,0.978048672460554
24.2278617210686,45.2108530550206,0.977993040078967
24.7457023607567,45.2053988233182,0.977940237658285
25.2635822929442,45.1974672035294,0.977889395544077


==> fig/SpiralHighSNRDeep_Results/DeepBrain_WavTV_QNP.csv <==
QNP_wav_TV_time,QNP_wav_TV_PSNR,QNP_wav_TV_SSIM
0,21.8448679986222,0.493964827621478
0.740756434388459,22.5976070896487,0.520947118950303
1.53652273491025,25.2082871718283,0.639271140396541
2.34945523831993,26.5171907563411,0.701315651103332
3.16875140927732,30.2953159047465,0.835780044483054
3.97081845067441,32.8738735629746,0.868871739648274
4.7617177143693,32.6152876828133,0.892887580363341
5.56110542919487,32.7570775827252,0.902404025655759
6.36224324256182,33.3212946094547,0.929798708625006
7.16025217808783,34.4326359505506,0.948036524715266
7.94996936805546,35.2515261662597,0.945878613800502
8.75279575400054,36.1413197800886,0.949785404635702
9.55259435530752,41.5997815464128,0.959826895230864
10.3575688200071,41.0596684327899,0.964059028598548
11.2052625007927,41.9924660137212,0.968233723417418
11.9998298799619,42.1815228593888,0.969665770946069
12.8137331567705,43.5102594741247,0.976279058614789
13.6104024713859,43.479836288316,0.975071731171131
14.4415565859526,43.5905815455028,0.977180033240316
15.2472356734797,43.6333000605793,0.977437671603263
16.0679250312969,44.3884098863599,0.978698398072257
16.8667679009959,44.5781462700205,0.978763980624276
17.688034507446,44.5340696981706,0.978909404609498
18.4860109193251,44.551985977081,0.979004154044732
19.2848631078377,44.7548710266296,0.97947301269631
20.0921443626285,44.942636675122,0.979595007719858
20.8924086596817,45.0586757857355,0.979690166322873
21.7215843740851,45.5939232941093,0.980051815213787
22.5185756506398,46.2205658356024,0.980394423107088
23.3315563760698,46.4372752518559,0.980608191574943
24.1522806519642,46.4016130641105,0.980601396765452
24.9530236311257,46.3848027140564,0.980614518057117
25.7526568090543,46.3387183719285,0.98064526264666
26.5564871616662,46.2379906443968,0.980614910590266
27.4041914884001,46.2842179788076,0.980649659857411
28.2027460336685,46.2896443388759,0.980656303606128


==> fig/SpiralHighSNRDeep_Results/DeepBrain_WavTV_fista.csv <==
fista_wav_TV_time,fista_wav_TV_PSNR,fista_wav_TV_SSIM
0,21.8448679986222,0.493964827621478
0.750126625411212,22.5976070896487,0.520947118950303
1.48913408629596,23.2588111772006,0.545912217589272
2.24647465348244,23.9952077094894,0.575830830822792
2.98860645946115,24.7688295387181,0.611562490144768
3.72912326641381,25.5675275664777,0.661208742384583
4.49500231817365,26.3892281676746,0.704980276278675
5.24356574844569,27.2387495047732,0.748378000893878
6.01034489925951,28.1200863756113,0.792465727735382
6.76024408638477,29.0351439275227,0.834544653354929
7.52409243024886,29.9812406594985,0.869610842240543
8.33784404210746,30.9549725244722,0.896484266736387
9.08806281909347,31.9527186195424,0.915980842840213
9.83336482010782,32.9693020475985,0.929957507473766
10.6015637824312,33.9966681069227,0.94057440162977
11.375444304198,35.0237397088349,0.949216563850422
12.1313455002382,36.0370265895248,0.956364343125126
12.8978697657585,37.021194286913,0.962095317577295
13.6467423159629,37.9604913658561,0.966472391787389
14.3917802814394,38.8403370996345,0.969672951620635
15.1433658720925,39.6496082014834,0.971967541375625
15.8881796346977,40.3824160538641,0.973632847788897
16.653516067192,41.0380490913613,0.974889350634604
17.4200109858066,41.620777886196,0.975920999011558
18.1833852576092,42.1379290440773,0.976798305967008
18.9498003590852,42.5980237203769,0.97753635019671
19.6991006154567,43.0090381653478,0.978157246407541
20.4459135094658,43.3781101940135,0.978673022494147
21.1935610175133,43.7112359522627,0.979095802382561
21.9441239899024,44.0130595520707,0.979435135947259
22.7157617947087,44.2872577839961,0.979701556985873
23.4673407226801,44.5371059030155,0.979910291111711
24.2201424688101,44.7654813813211,0.980076872156509
24.9673150600865,44.9746969598211,0.980215766104559
25.7322800392285,45.1665532908294,0.980338679670475
26.4770344626158,45.3427573631287,0.980453421018347


==> fig/SpiralHighSNR_results/Brain/Brain_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
88.8815075739734,0,18.6275510867208,0.46268868811706
70.6087828589264,0.367126165889204,19.1043291880724,0.475949748717231
52.3384922115468,0.75092750787735,19.746848108376,0.496801097735188
38.2965947126392,1.14033153001219,20.4243221038317,0.520660582977997
28.3331954761485,1.53004479408264,21.0820272458258,0.545062673833899
21.4114289391276,1.9153653383255,21.7006196897828,0.569420884496365
16.5787559556089,2.30371641460806,22.2762353124652,0.59447992790191
13.1459456011566,2.69292570371181,22.8111153526376,0.617920799496498
10.6527329033292,3.07760309893638,23.3094578251282,0.640013029731183
8.79952914310237,3.46625277027488,23.7757219278227,0.660615041614629
7.39132213868816,3.85406583175063,24.2140159438682,0.679858331629302
6.29949676146869,4.2390978327021,24.6279298602065,0.697829037336912
5.4375525837884,4.62731688190252,25.0205336082507,0.714572521403515
4.74602488198387,5.01651384029537,25.3944279419304,0.730106745811315
4.18314623443773,5.40070855431259,25.7518064226206,0.744443306306336
3.71898318987542,5.78980180155486,26.0945156121025,0.757611081558882
3.33169543350277,6.17702643107623,26.4241136859484,0.769677197021444
3.00509134742245,6.56303170695901,26.741923845766,0.780753180184376
2.72699220994386,6.9531466960907,27.0490392868017,0.790990014858958
2.48811905516619,7.34224006626755,27.3463790060442,0.800494270264935
2.28131720801334,7.72913586907089,27.6346942529305,0.809283458447816
2.1010081861063,8.11983371432871,27.914606691067,0.817407868398406
1.94279631219896,8.50959092564881,28.1866301184215,0.824897165443965
1.80318274337772,8.8951032012701,28.4512091146599,0.831799223435932
1.67935460464132,9.28324521426111,28.7087276030483,0.83816817905027
1.56902943531896,9.67307581193745,28.9595079875687,0.84405212600128
1.47033697363623,10.0589988157153,29.2038161225792,0.849488983017989
1.38173283659015,10.4475230975077,29.4418859771484,0.854520017397355
1.30193013374956,10.8370381481946,29.6739161053689,0.859182133613771
1.22984843632705,11.2232785681263,29.9000991474415,0.863518586473361
1.16457346885322,11.6134490249678,30.1205860969235,0.867554064468373
1.10532656154476,12.0027200207114,30.3355176109881,0.871312930429506
1.05143971144393,12.3879836788401,30.5450173613886,0.875344083697967
1.00233643045695,12.7774059232324,30.7491925040443,0.879106944832057
0.957516408958047,13.1665943888947,30.9481538040675,0.882622966955921
0.91654334323771,13.5547844599932,31.1420106607769,0.885914027135116
0.879034731144197,13.9447010261938,31.3308614429524,0.888996961569416
0.844653937098098,14.3326343391091,31.5147942270802,0.891885105560488
0.813103251566258,14.7192659368739,31.693895678264,0.894591377224946
0.784118625216012,15.108215440996,31.8682618666291,0.897130116432314
0.757465011956539,15.4974266858771,32.0379855762549,0.899513602567401


==> fig/SpiralHighSNR_results/Brain/Brain_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
88.8815075739734,0,18.6275510867208,0.46268868811706
55.4532580551045,0.756929987110198,19.6009480563935,0.489981758615538
11.040730028492,1.56166962627321,23.1354900911408,0.627007566287991
5.58678499615214,2.3685088083148,24.7736015799924,0.69683980530826
2.81765892266752,3.18947657011449,27.3110671507043,0.798005006957874
2.36420644929379,3.99352380819619,29.0387653308547,0.843769213439041
1.64254573318877,4.79731513094157,29.3046936987532,0.851007140481085
1.37093486653172,5.62088910397142,29.6708111284243,0.859047511555068
1.06399253852573,6.45070508401841,30.3711110006299,0.867432195154878
1.01527655616929,7.27721812669188,32.4591717018892,0.901131480908538
0.687696014363805,8.07326695136726,32.3933058538302,0.896495785776707
0.660736210360099,8.82149450946599,32.4694783415821,0.896021802984811
0.612847173043773,9.64088127017021,32.7626532258702,0.897503842228465
0.563597827006252,10.4365179315209,33.6980124745746,0.914667764078147
0.52163938995335,11.2575478339568,34.1414939932098,0.918438940463508
0.497402161518786,12.0785700799897,34.4994601594712,0.921117372578873
0.644050772964876,12.8956874441355,36.3433346238481,0.945444477863353
0.423842503738065,13.6928973412141,36.1412254818228,0.934023010385696
0.421008579737025,14.507961248979,36.1393534196982,0.93313797369819
0.415531113563323,15.3245796887204,36.1397192807601,0.930651383775312
0.412569668235577,16.1260205963627,36.1550500614234,0.929257550132674


==> fig/SpiralHighSNR_results/Brain/Brain_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
88.8815075739734,0,18.6275510867208,0.46268868811706
55.4517270839228,0.945309679955244,19.6013821899941,0.49025386470746
11.0386083673393,1.48034130316228,23.1386294855155,0.628002849396457
5.58450499490428,2.01580386329442,24.7792107739338,0.697971811952753
2.81664756214071,2.57687850669026,27.3224839646775,0.799239967493509
2.36431124541064,3.11568558961153,29.0550227418473,0.844937815053522
1.64229125541715,3.6495505021885,29.3202842690627,0.852130649347704
1.37116220549727,4.20031380094588,29.6855917319214,0.860116345841238
1.06439301959518,4.74386622197926,30.3859017678216,0.868448967651423
1.0151579620467,5.29819231107831,32.4718061143981,0.901700618640118
0.68881086264222,5.85929713305086,32.4094718218239,0.89716583881746
0.661710818633072,6.40543100703508,32.4869284065269,0.896729295599894
0.613344762948108,6.95900289155543,32.7847139973601,0.898281100878159
0.564133536935396,7.51659412216395,33.734755207629,0.915237238426524
0.521621067034793,8.05842295382172,34.175343471412,0.918819633445143
0.497680628877629,8.60463570710272,34.5257390295811,0.921304280584505
0.627987241740145,9.14981300104409,36.3661437313374,0.94440953275622
0.424078409973247,9.7075322214514,36.1967584912195,0.933845431877438
0.421300744575791,10.2434550207108,36.1944734725079,0.933003982129444
0.415743443539018,10.8065132312477,36.1895896031099,0.930443931699161
0.413063200019036,11.3531996309757,36.1905712735884,0.928867647143509
0.412629478074951,11.9139717658982,36.2211663675679,0.92882223794615
0.412049091845466,12.4567608274519,36.2273643350883,0.928794090391724
0.41159651890249,13.0180814070627,36.2448150117604,0.928793157574058
0.410977414947776,13.5670682713389,36.2912057343048,0.929006900601029
0.410430747433805,14.1272639399394,36.6339977629719,0.93284008252944
0.409911365701877,14.6677043959498,36.7162998742805,0.933166098653138
0.409129160830501,15.228942418471,36.7136429802477,0.932994936027252
0.408486560788335,15.7767614424229,36.7124471672881,0.93273702513064
0.407713260200646,16.3456304036081,36.7136002720226,0.932419903335899
0.407974879872846,16.8819944467396,36.733172783373,0.932798795952456
0.406586878719623,17.4223234234378,36.7312983615484,0.932376846493458
0.406437508905675,17.991032673046,36.7343883613192,0.932331690078872
0.406272867111504,18.5523555157706,36.742410870125,0.932286607185455
0.406168156164113,19.0909497104585,36.7613439255408,0.932318272204494
0.407083213178005,19.6273540919647,36.9335531907976,0.933641286141773
0.40668957696699,20.165151569061,36.9735243695253,0.933672679892974
0.406434235067881,20.7015868835151,36.9664445093539,0.933678100339773
0.406104634002919,21.256941203028,36.9516455408176,0.933712773672618
0.405835998140497,21.8024492720142,36.9511838244233,0.933722549536747
0.405565878588536,22.3420680044219,36.9539273778184,0.933720340937091


==> fig/SpiralHighSNR_results/Brain/Brain_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
88.8815075739734,0,18.6275510867208,0.46268868811706
55.4532580551045,0.768142503686249,19.6009480563935,0.489981758615538
37.8665525142341,1.53038350492716,20.4113904473332,0.516991408837934
24.744167211879,2.27748708892614,21.317456968732,0.549633486297141
15.8633015133031,3.04430933855474,22.281213272922,0.589952470437376
10.2104240685002,3.82191858161241,23.275317626286,0.632979877979283
6.71661409698744,4.59594130702317,24.2785022223308,0.676852144452929
4.56904683784618,5.3779768133536,25.2746268058041,0.719688124843873
3.23696465455804,6.15810868423432,26.2540523356809,0.758626118252602
2.39325146581867,6.90586776938289,27.2155253577959,0.792875369403456
1.83744863700619,7.68425129354,28.1642424411655,0.821336182622162
1.44890255279403,8.43571256380528,29.105940052694,0.845145865256195
1.16065860004056,9.19080941285938,30.0361216612509,0.86469923523313
0.940686292192321,9.95500627439469,30.9378413558734,0.879785351413609
0.775399641377348,10.7304657986388,31.787384306856,0.892745508397163
0.657221484569724,11.512226851657,32.5599512616101,0.902770695817997
0.578138576715018,12.2919912040234,33.2370116453096,0.910501283239448
0.528624755294357,13.072228109464,33.8120068658689,0.916465399673708
0.49919295908997,13.8394013028592,34.2921829433012,0.920938490584431
0.482053333726864,14.5948340352625,34.6912112486442,0.924278775126592
0.471739026626438,15.3661241708323,35.0265555148185,0.926902445713765


==> fig/SpiralHighSNR_results/Brain/Brain_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
88.8815075739734,0,18.6275510867208,0.46268868811706
55.4517270839228,0.947965133935213,19.6013821899941,0.49025386470746
37.8645570385339,1.8973774984479,20.4122398162632,0.51745272452526
24.7419214158093,2.85823522787541,21.3188778694251,0.550282805541503
15.8609829637039,3.77811514120549,22.283389777721,0.590836032667999
10.2081356415237,4.72948043141514,23.2784617918853,0.633885969654053
6.71443510784658,5.6416537463665,24.2828529956725,0.677806347438995
4.56701968834117,6.59501546155661,25.2804478715571,0.720641464008616
3.23511481737162,7.51134533341974,26.2616405263724,0.759562918766555
2.39158632361679,8.45765124354511,27.2252214750215,0.793780571708201
1.83596804681477,9.41547108162194,28.1764375098136,0.822225299051597
1.44760123396248,10.3588699968532,29.1210223877782,0.845934293218671
1.15953648264569,11.3135145101696,30.0544540640717,0.865355030244286
0.939750715315706,12.2600437458605,30.9597651177041,0.880355662973692
0.774650937646188,13.2073603747413,31.8131389529594,0.893234666961872
0.656652468920368,14.1609895601869,32.5894574373817,0.903157744779755
0.577739252458397,15.1106221945956,33.2698834000376,0.910807524001821
0.528379244410394,16.0612290697172,33.8475709443232,0.916710817713564
0.499083022295317,17.008665477857,34.3297522973368,0.921152317245415
0.482056238326185,17.9587030084804,34.730138200218,0.924495398563421
0.471840782680995,18.9068831223994,35.066203150016,0.927120854508061
0.465034766068089,19.8554246332496,35.3543380010588,0.929272467697303
0.459669475204819,20.8097569709644,35.6085536390942,0.931112960915498
0.454679350106418,21.7663189806044,35.8386656903882,0.932671436503033
0.449567273408243,22.7159763472155,36.0502897821664,0.933894103373442
0.444231990231895,23.6635503266007,36.2460936131572,0.934764611563386
0.438830380576041,24.6165006263182,36.4261508042638,0.935322407287604
0.433653722906209,25.5719022341073,36.588827930441,0.935593816255208
0.429002717500277,26.5303747551516,36.732131516151,0.935650618468375
0.425088799390813,27.4864294361323,36.8546518219538,0.935578505507022
0.421986595476322,28.4380153082311,36.9560051405536,0.935454901884654
0.419640924569461,29.3927760664374,37.0371504785754,0.935315509219452
0.417907177448721,30.3448618650436,37.0997557053481,0.935153994359576
0.416604682428884,31.297216146253,37.1467216746685,0.934983115770796
0.415566648037644,32.2464937325567,37.1812974265033,0.93484098415788
0.414665858139406,33.2032960336655,37.2065437171596,0.93473713879691
0.413821778499995,34.153725322336,37.2249461464686,0.934662116559362
0.412991495196358,35.1056451611221,37.2381392707075,0.934591139741756
0.412161690178562,36.0682399664074,37.2474515132201,0.934530081226752
0.411334907208414,37.0206584520638,37.2534585042123,0.93445673443927
0.41052311214785,37.9772636638954,37.2565077465392,0.934353806675409


==> fig/SpiralHighSNR_results/Knee/Knee_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
57.6507099798714,0,20.5069829009997,0.528270656759402
36.6368551793491,15.6822582678869,21.5544934739041,0.544662778392824
24.5903477997152,31.2887443117797,22.4696244192017,0.559535882561757
17.2731825011552,46.9322631219402,23.2590108483929,0.574134964669231
12.6277349103766,62.4781516632065,23.9364278981863,0.58809364954537
9.56914751512066,78.1097443848848,24.5194329501914,0.6018804246937
7.49046335223448,93.7253559166566,25.0248457492022,0.617271483190308
6.03631780313599,108.599011130631,25.4673096665965,0.635069064270216
4.99099760010184,123.432737679221,25.8589506113372,0.655115052457438
4.21980422500489,138.254049082287,26.20949126283,0.677106172429441
3.63660369490408,153.10719273705,26.5265774923464,0.69985716560685
3.18519123795854,167.963303459808,26.8161581934517,0.721519993994347
2.82818366396667,182.839752629399,27.0828452166722,0.741049081595192
2.54023995168038,196.970538492315,27.3302243900895,0.75826903654256
2.30385596238177,211.065047312528,27.5611055082612,0.773337390987381
2.1067226865238,225.145411708392,27.7777087753175,0.786352668065588
1.94002728123269,239.139778041281,27.9818093219537,0.797461277374556
1.79734575259875,253.256073089316,28.174847868976,0.806869340609628
1.67391308435635,267.38255092036,28.3580053751624,0.814829936988944
1.56613611828051,281.491286728531,28.5322663555991,0.821608079524555
1.47126240638578,295.574383748695,28.6984615584314,0.827428685233768


==> fig/SpiralHighSNR_results/Knee/Knee_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
57.6507099798714,0,20.5069829009997,0.528270656759402
42.7379448670108,0.370473607443273,21.1566336171614,0.539669231159825
29.4027271803438,0.759715961292386,22.0256132018188,0.556135568771343
20.0641448470035,1.15101756807417,22.9148468531439,0.574785848547413
13.9685110503571,1.54398432280868,23.7381956821609,0.594006125378024
10.0558503582592,1.93197460845113,24.4696959679224,0.61416183417991
7.52089574438391,2.32320857327431,25.1120823576149,0.636801543475236
5.83838558234772,2.71772551257163,25.6787019589477,0.66382585540685
4.68516496255872,3.10875629913062,26.1845105169219,0.69338312077806
3.86632094577612,3.50080067757517,26.64250850402,0.723629009070912
3.26419906972935,3.89344181120396,27.0628931945687,0.751743542667313
2.80687288291901,4.28210047446191,27.4533022717176,0.776851217706631
2.44945199019396,4.67407331150025,27.8193582537006,0.799312820207333
2.16319952942854,5.06789528299123,28.1651985566721,0.819029124251791
1.9291988013225,5.45765415113419,28.4938986184036,0.835954810197071
1.73463228657661,5.85057736746967,28.8077827986303,0.850305383049248
1.5705648013857,6.24291311949492,29.1086443532093,0.862453878468143
1.43059344550605,6.63218021858484,29.3979001094158,0.872773421796415
1.31001170233481,7.02345196995884,29.67669860658,0.881605071429841
1.20527899184703,7.41727922298014,29.9459838379742,0.889223305788842
1.11367582655636,7.80495692882687,30.2065523705536,0.895852949822173
1.03307453493593,8.1972693419084,30.4590610133131,0.901660420801572
0.961783013894116,8.5908945389092,30.7040786092052,0.906785768234971
0.898437126761224,8.98094669077545,30.9420910873986,0.911340880160312
0.841922579132423,9.37308824807405,31.1735288236167,0.915420303614273
0.791320055682259,9.76615323126316,31.3987922553494,0.91910963882744
0.745863817672888,10.1570726390928,31.6182367728484,0.922476706578291
0.704910636694943,10.5482656788081,31.8321605089559,0.925570157914403
0.667916025847046,10.9415852343664,32.0408282499985,0.92843044070326
0.634415956674815,11.3333669677377,32.2444856935874,0.931088589128461
0.604012890808732,11.7254719948396,32.4433470435583,0.933565739465824
0.576364317333208,12.1200997354463,32.6376117594468,0.935882727491377
0.551173238857793,12.5098334075883,32.8274634517919,0.938055676370942
0.528181329881584,12.8997654188424,33.0130901385196,0.94010158097765
0.507162996615823,13.2926799505949,33.1946326260493,0.942029503006024
0.487920110868367,13.6792809562758,33.3722118630392,0.94384575318265
0.470278364115881,14.0709062963724,33.5459599170553,0.945559741363985
0.454083760494159,14.4633564706892,33.7160186804977,0.947182084458797
0.439199808166116,14.8513954961672,33.8825052046355,0.948719387668201
0.425505210601713,15.2437167251483,34.0455256536385,0.950176636205182
0.412891924738933,15.6373529173434,34.2051554203858,0.951557742193027


==> fig/SpiralHighSNR_results/Knee/Knee_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
57.6507099798714,0,20.5069829009997,0.528270656759402
31.1056362973682,0.73949059471488,21.8292028088817,0.55119886691283
6.37827793118111,1.53134755417705,25.2732627475486,0.639438985523188
3.49173579963503,2.35189782269299,26.7336189189028,0.718967486350183
2.09072532668056,3.14679643698037,28.4616834017188,0.762756131590923
1.35934238121094,3.94511512946337,30.1155617536112,0.798850951215517
0.899108267244334,4.75629147142172,31.7892183620638,0.866109762828262
0.690931303327167,5.55899784341455,32.6964380531883,0.887336034405387
0.517236815751332,6.3771338602528,34.021729204112,0.915919369387192
0.406143338324973,7.16961473040283,35.1667913220008,0.942298378851517
0.334924663419674,7.99014540482312,36.1701666738565,0.947064762121681
0.312404083499575,8.79119783360511,36.3534402702678,0.951583282932466
0.282657898541992,9.58893731143326,36.7455723543375,0.953939375151959
0.268135396077882,10.3850049916655,37.6492252819025,0.953560410052203
0.247709736090622,11.1999626550823,37.6369588488288,0.953168708155654
0.245110554639348,12.0045667812228,37.6606930237837,0.953655635334265
0.238343348567252,12.8066928880289,37.8197025388351,0.952560266143328
0.237112948408771,13.6212380882353,37.9464926938979,0.952318960811205
0.234735287133054,14.4414858780801,37.9695034937312,0.952511905963188
0.233707645354277,15.2450669864193,38.0053337018416,0.952730920541831
0.232915292165557,16.0534114884213,38.0526931743664,0.95285787671941


==> fig/SpiralHighSNR_results/Knee/Knee_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
57.6507099798714,0,20.5069829009997,0.528270656759402
31.1049090249393,0.951648375019431,21.8297202993821,0.551433078100762
6.37711725624471,1.48902428988367,25.2768704915095,0.640207553195227
3.49091948011901,2.02478524949402,26.7397001017085,0.719913129631967
2.08999574772605,2.56365806702524,28.4728022563412,0.763761203391009
1.35867633279098,3.09968659002334,30.1331460044497,0.799970740477219
0.898437367149419,3.63980634789914,31.8167520214076,0.867159574480803
0.690581729641596,4.18130191229284,32.7270834117804,0.88832776952404
0.516691928285736,4.71605033334345,34.064981316702,0.91689420448102
0.405035900730945,5.25377594586462,35.2164796893183,0.943183833768304
0.334403128352471,5.79910825844854,36.2416913266352,0.948179404272423
0.311434735902918,6.34247698169202,36.4186323402914,0.952619740883613
0.280699981088337,6.88372259773314,36.8136271985957,0.955042418108564
0.268370879042053,7.42899184860289,37.6975357066942,0.954198705118649
0.246339009535843,7.99696772266179,37.6788196156665,0.954158394519026
0.244073021648953,8.53679139260203,37.7009791940779,0.954598767752539
0.236816081038094,9.07714111357927,37.8937471078176,0.9539051392356
0.234998198056939,9.631984654814,38.0701938997348,0.953439900984785
0.233115591368299,10.1895264843479,38.1492677491787,0.953884227992931
0.231859382605711,10.7242100955918,38.2919306470953,0.954609603687911
0.230894203474762,11.2649510232732,38.5025365344949,0.955471181604762
0.230222730650191,11.8091138703749,38.736134073606,0.956104629263093
0.229656530525923,12.3467821339145,38.9008058455514,0.95589375968406
0.229307321136154,12.8884685011581,38.895363077633,0.955966046740458
0.228653867381611,13.4297743346542,38.8831089161075,0.956118791792564
0.228436064862347,13.9890855289996,38.8609289009336,0.956063243633219
0.228317002429113,14.5340807819739,38.8595360217524,0.95607284896916
0.228095913768587,15.0939487414435,38.8633777405552,0.956136252846653
0.227781427657666,15.6530830096453,38.8740927892675,0.956280392030399
0.227672878674372,16.1905632074922,38.8887922744819,0.956389044282349
0.227748459733987,16.7499547069892,38.9121450530467,0.956459110727403
0.227991033707578,17.2893769545481,38.9466557357868,0.956425435158151
0.227708540513695,17.8248922042549,38.9390689497327,0.956499462259168
0.227498717596645,18.3660647533834,38.9397881569975,0.956537223043577
0.227597619589412,18.9121424425393,38.9482197964104,0.956537211571409
0.227364170014661,19.4856289075688,38.9508219841087,0.956595340185603
0.227302671583201,20.044877871871,38.9527395379387,0.956592184692458
0.227270659264765,20.5898137157783,38.9561197513874,0.956602858274698
0.227881070171871,21.1268735285848,39.099757211013,0.956726321978766
0.227521768972081,21.6876946892589,39.1107531663892,0.95666542111614
0.227332724896735,22.2278090585023,39.113768796063,0.956714141269917


==> fig/SpiralHighSNR_results/Knee/Knee_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
57.6507099798714,0,20.5069829009997,0.528270656759402
31.1056362973682,0.740133263170719,21.8292028088817,0.55119886691283
19.4582025657368,1.48619904648513,22.9145004278413,0.572330334552195
11.6664072488187,2.22700693830848,24.0525530716153,0.59898572663038
6.99815331053163,2.97101388033479,25.1490478583227,0.637432099508765
4.39636085923277,3.71370397973806,26.1662076386033,0.696858043247915
2.96252403164648,4.45340394973755,27.111375842723,0.751516122020189
2.12405204573193,5.19981922209263,28.0101341870846,0.795117108253999
1.58184661154095,5.94836438074708,28.8846468744798,0.819758602288553
1.20117338982971,6.70190235134214,29.7454289860078,0.842510919431136
0.925111531240091,7.44875912368298,30.591824345918,0.868532392351498
0.725749869266192,8.19255548343062,31.4173121226685,0.89219566279649
0.583823308590136,8.93166005425155,32.2149562894389,0.910149968930623
0.483653032955163,9.69829013757408,32.9774536842296,0.922965312071293
0.41291491798542,10.4472687682137,33.6971293842965,0.931690119966799
0.362751369670626,11.2070544157177,34.3667834162353,0.937831889203513
0.327139864359981,11.9537969976664,34.9795484250962,0.94255831323405
0.301999806220548,12.7300514327362,35.530392201674,0.946374843160792
0.284437646580019,13.4756456809118,36.0176415228998,0.949053559365461
0.272298937277031,14.2148803230375,36.4431834215721,0.950822470780411
0.263923535168787,14.9548165034503,36.813296302347,0.952029851035887


==> fig/SpiralHighSNR_results/Knee/Knee_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
57.6507099798714,0,20.5069829009997,0.528270656759402
31.1049090249393,0.954656626097858,21.8297202993821,0.551433078100762
19.4573402865632,1.90903827082366,22.9156013293588,0.572744608438521
11.6653224204537,2.86418503895402,24.0545175805353,0.599597003024119
6.99710160297662,3.82596828602254,25.152156917773,0.638240872745902
4.3953561179899,4.78049550019205,26.1707601875617,0.697781853773153
2.96157098601832,5.74057822022587,27.117668829818,0.752507809433372
2.12314576644859,6.70227664615959,28.0185043862926,0.796213792609312
1.58098914676555,7.65375361964107,28.8955112858551,0.820926714615855
1.20037951918776,8.61117340438068,29.7592597671386,0.843751714346071
0.924384959865346,9.55944794882089,30.6090961151891,0.869827922332975
0.72513293436794,10.5556216100231,31.4385039410804,0.893517197454329
0.583329724251672,11.5370843447745,32.2402589036945,0.911420127825791
0.483267356473542,12.4916679672897,33.0072555212229,0.924212437856092
0.412629402531921,13.4476177664474,33.7316089211348,0.93291691343654
0.362550371837423,14.4005105113611,34.4057231049589,0.939025362688989
0.326999527322939,15.3611436830834,35.0228113953494,0.943761835659548
0.301917102438565,16.3247498143464,35.577416863187,0.947580214059133
0.284422364654251,17.2837095381692,36.0682766710178,0.950281719393091
0.272351424091738,18.2356969304383,36.4970234288594,0.952075833109459
0.264035948761377,19.1837130812928,36.8699191764249,0.953333837500477
0.258208418950463,20.1419627191499,37.1951821808751,0.954349246040382
0.253945088631252,21.0932545047253,37.4822340787517,0.955350432253842
0.25062115920928,22.0456992974505,37.7398705668885,0.95642670178825
0.247854846848877,23.0406171875075,37.9740519428738,0.957507367484557
0.245428556244987,23.9904806362465,38.1878043989814,0.958432754400251
0.24323249446652,24.9441425614059,38.3833433378628,0.959124283372981
0.241218840239767,25.8912716116756,38.5625335940274,0.959576326792271
0.239373864994643,26.8429978191853,38.7260018888145,0.959839935256511
0.237703861970562,27.7925239577889,38.8735516081336,0.959999290563152
0.236226188743047,28.74989098683,39.005420674617,0.960163151703743
0.234947645412773,29.7416338343173,39.1215472115511,0.960370015369664
0.233867168011382,30.7220539115369,39.2217832430368,0.960594908154994
0.232977759787352,31.6751549895853,39.306370687749,0.960780568827081
0.232259935116542,32.6281353933737,39.3756647623423,0.960907710418132
0.231683075567234,33.5916382241994,39.4299684484235,0.960949790891469
0.231216438293164,34.543478702195,39.4703371684651,0.960908693063706
0.230830604606345,35.4976762169972,39.4984964023556,0.960810381626043
0.23049619687106,36.4518933137879,39.5159723271608,0.960659178258051
0.230188971751175,37.4373895935714,39.5242404145192,0.960483051266681
0.229895713617031,38.4015477765352,39.5249107950462,0.960296982303262


==> fig/Spiral_results/Brain/Brain_TV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
104.221961854111,0,20.0046043239194,0.458928449003987
95.9748620216263,0.367929472122341,20.4901420224997,0.469543951623302
87.8868274048482,0.737578571308404,21.1115570033691,0.487768464830419
81.8598538582684,1.10551382345147,21.7381126576233,0.511299330069937
77.6931992416581,1.47407330852002,22.3243221608055,0.534614031173221
74.8354767174905,1.84107628255151,22.8590697726929,0.557243313803636
72.8359674426769,2.20633488753811,23.3443644454585,0.578791579537895
71.3939385238121,2.57468680245802,23.7862609178075,0.598383597916309
70.3203525842653,2.94233797956258,24.1912281093326,0.616189780583097
69.4972477261008,3.30986745143309,24.5649124299879,0.632386803763235
68.8498141813273,3.67677046754397,24.9118781583632,0.647112405842299
68.3293478733242,4.04384926054627,25.2356988547398,0.660476699844253
67.9031957265314,4.4118455585558,25.5391348658491,0.67270734148128
67.5488318143927,4.78033753554337,25.824300136535,0.68391493966771
67.2503034539034,5.14874753868207,26.0928161973775,0.694035169173222
66.9960336721753,5.51746204262599,26.3459358681234,0.703150302567896
66.7774430474855,5.88392524770461,26.5846398750544,0.711338999930463
66.5880506760099,6.25244026258588,26.8097176758418,0.71868285969523
66.4228671270432,6.62004237063229,27.0217751792871,0.725246438761295
66.277996572445,6.98791972873732,27.2213238888722,0.731096545822087
66.1503489513341,7.35402079764754,27.408787166304,0.736294703901102
66.037443183248,7.72133417171426,27.58452916532,0.740897482383055
65.9372641700235,8.08956950181164,27.7489075472674,0.744984190710858
65.8481512921983,8.45677046081983,27.9022450771095,0.748602139723586
65.7687209026897,8.82444788794965,28.0448552184698,0.751782093548549
65.6978173476233,9.19384723203257,28.1770355987812,0.754816785535646
65.6344592201224,9.56277205515653,28.299101091473,0.757544232401062
65.5778052160014,9.93103380315006,28.4113615820241,0.759938697794757
65.5271356375211,10.3039331010077,28.5141524902652,0.762033133723537
65.481826514107,10.6730862529948,28.6078098147012,0.763855653062857
65.4413350544374,11.0256624671165,28.6926769037066,0.765431404471017
65.4051847207787,11.3926082211547,28.7691084351639,0.766784247525136
65.3729555346547,11.759420049144,28.8374651171143,0.767935906402914
65.3442778456862,12.1270992902573,28.8981139845966,0.7689063071628
65.3188230745895,12.4961989251897,28.9514263994539,0.769713479182595
65.2962990341624,12.8646939061582,28.9977696467684,0.770372480899578
65.2764439172612,13.2333414421882,29.0375132156204,0.770897509300852
65.2590226923317,13.6023230112623,29.0710263555416,0.77130150281608
65.2438250555961,13.9706549041439,29.0986756572253,0.771595961692956
65.2306621158965,14.3409661431797,29.1208073809103,0.771791156858447
65.2193618822819,14.7074414121453,29.1377591799963,0.771896296955158


==> fig/Spiral_results/Brain/Brain_TV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
104.221961854111,0,20.0046043239194,0.458928449003987
89.1859091940953,0.465958600863814,20.9649333003576,0.479778254644777
71.1471406230351,0.986390440957621,23.8390412044624,0.594759199269933
68.3431984389394,1.50955993589014,25.1544535946132,0.655963807395189
66.6365617030323,2.02965050097555,27.3433177199379,0.749401136274247
66.3826291431823,2.54706637002528,28.8576880067853,0.79539449359671
65.7361591887796,3.06538756401278,28.8293915882729,0.793079017305258
65.5866367134782,3.59079617192037,28.9033466245852,0.793465587594662
65.3730611773646,4.13331305398606,29.108074292449,0.795360455481038
65.2702330768819,4.65390215208754,29.5287848380458,0.804953676183674
65.1582187989153,5.18104632291943,29.7530056155744,0.809182924381045
65.0739976328274,5.70566873601638,30.1065571832115,0.816255125981719
64.9695251178382,6.2363984149415,30.5994836825226,0.830079484031879
64.9691983720381,6.76081316615455,30.6692943377249,0.837225534949334
64.8758036279104,7.28526794724166,30.7121235949954,0.837190774281465
64.8626844977465,7.81122448621318,30.7303819499028,0.837130083813164
64.8424664707301,8.34125361312181,30.7635698052577,0.837243756046339
64.8510069442961,8.86625961307436,30.7661269819496,0.836180476642232
64.8258929836906,9.39113592705689,30.7752855452039,0.836745797958927
64.8245400738009,9.91949749505147,30.7740669782369,0.836592385417587
64.8237590583145,10.449540018104,30.7671393990386,0.837011926224674


==> fig/Spiral_results/Brain/Brain_TV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
104.221961854111,0,20.0046043239194,0.458928449003987
89.1859091940953,0.464008026989177,20.9649333003576,0.479778254644777
81.627596058685,0.935636301059276,21.7112207692863,0.505952569910821
76.2310836964331,1.40022989897989,22.505285286785,0.53571952018162
72.6295998597908,1.86657369392924,23.3106792820173,0.57006636223628
70.265821836089,2.34380189306103,24.1075370773264,0.605127131006045
68.6953727818628,2.81137779401615,24.8869656147056,0.639914499870571
67.6269853524395,3.27996772294864,25.64569899401,0.673384273039471
66.8798979872358,3.7461615789216,26.3818474264722,0.704766909266604
66.3420984907215,4.21697659301572,27.0915708377738,0.732163149384765
65.9443377933776,4.690927808173,27.7675832404616,0.754804411008178
65.6444602447088,5.16421274608001,28.3980146019562,0.773318627396486
65.4169856587343,5.79581176815554,28.9680078887422,0.788648455340081
65.2459060259473,6.26428511622362,29.4623802993227,0.80058940396553
65.1200590558257,6.7348393141292,29.8705489287733,0.809694469769015
65.0303310757267,7.20585927017964,30.1891265129394,0.816478577872865
64.9685614760703,7.67915327427909,30.4227314821007,0.821411097078486
64.9273291094835,8.14867960917763,30.5818647845757,0.825497930929034
64.9002185141545,8.62188776698895,30.6805042961709,0.828936380040421
64.8822076440706,9.09753722790629,30.7334315369779,0.831326529480699
64.8697159681478,9.57187601691112,30.7538754342388,0.832921264317697


==> fig/Spiral_results/Brain/Brain_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
104.495619985304,0,20.0046043239194,0.458928449003987
92.4447401603984,14.982431541197,20.7752828968564,0.475095623355234
85.0506713898821,29.971522372216,21.4128546179158,0.491873954756843
80.2803679467827,44.9793953860644,21.9621142751643,0.509659069968839
77.0803325874008,59.9582514890935,22.438170054503,0.525824767083211
74.851286145702,74.889106919989,22.8565172957418,0.542095863460237
73.2443795167063,89.8709680668544,23.2288244539887,0.556927442543908
72.049967374057,104.814187185839,23.5638732853294,0.570571697319136
71.1374995586897,119.767822978785,23.8684215903864,0.583206929949038
70.42358152741,134.706425725715,24.1476138500031,0.594964976941216
69.8531696052601,149.668132681632,24.405492549299,0.605937313703415
69.3890317960449,164.576147128595,24.6451845004273,0.616218077533798
69.0053176443549,178.864330936689,24.8691676102846,0.6260563704366
68.6834360720319,193.079365437618,25.0795173908068,0.635424108691956
68.4100390740786,207.28621161147,25.2778812253678,0.644265939227048
68.1752244079754,221.511750596343,25.465559520221,0.652599564547869
67.971641424805,235.751649056328,25.643611470204,0.660410293708764
67.7934921735368,249.987431984395,25.8130439584333,0.667789620980987
67.6364206375826,264.184439361328,25.974596616213,0.674746853034379
67.4969800469497,278.415383048356,26.1289159056447,0.681310644255527
67.3724352514504,292.679959798465,26.2765581129754,0.687509482647193


==> fig/Spiral_results/Brain/Brain_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
104.495619985304,0,20.0046043239194,0.458928449003987
96.2608925212477,0.351526302052662,20.4901407271299,0.469543909980681
88.1915027994374,0.728341356152669,21.1115540506861,0.487768358386556
82.1864248791092,1.10665288707241,21.7381077536327,0.511299136985524
78.043016530037,1.4824969319161,22.324314939835,0.53461374946455
75.2090772163587,1.85872038989328,22.8590597843194,0.55724290935723
73.2334205301383,2.23993809195235,23.3443511657571,0.578791047227386
71.8150739251281,2.61845115781762,23.7862437635978,0.598382917742253
70.7648588053295,2.99510627170093,24.191206451115,0.616188931928929
69.9648275429387,3.37273517251015,24.5648856034719,0.632385764926876
69.3401730765129,3.75003631855361,24.9118454749204,0.647111158730984
68.8421581937665,4.12814759649336,25.2356596113516,0.66047522643593
68.4381418791905,4.51001536939293,25.539088355436,0.672705608058399
68.1055870233099,4.88646617135964,25.8242456630228,0.683912950896881
67.8285100508569,5.25965240527876,26.0927530858828,0.694032917468028
67.5953632933146,5.64478076412342,26.3458634794241,0.703147784666014
67.3975456355494,6.02080983808264,26.5845576125906,0.711336213582735
67.2285560149295,6.39778387709521,26.8096250164408,0.718679810433508
67.0834081233384,6.7743975231424,27.0216716741196,0.725243133638272
66.9582120272387,7.15341794118285,27.2212091803381,0.731092994955051
66.8498849018715,7.53238327614963,27.4086610157965,0.736290922110019
66.755938237522,7.91116306325421,27.5843914395959,0.740893483005797
66.6743597200565,8.2872574662324,27.7487582167953,0.744979961145907
66.6034966298451,8.66269504232332,27.9020842714865,0.748597717331822
66.541974011734,9.04205581033602,28.044683219941,0.75177749680784
66.4886439737251,9.41977737448178,28.1768528088548,0.75481191621184
66.4425314836642,9.79459497448988,28.2989080773759,0.757539208337941
66.4028047556254,10.1713120583445,28.4111590391053,0.759933536817598
66.3687504271547,10.5475502733607,28.513941241681,0.762027851320967
66.3397488297141,10.9234974253923,28.6075908389208,0.763850271384291
66.3152642576968,11.2983725764789,28.6924512875031,0.765425941507162
66.2948282664955,11.6736931724008,28.7688773673093,0.766778719631372
66.2780283111528,12.0490009582136,28.8372298922205,0.767930328097085
66.2645015553614,12.4262842102908,28.897875971821,0.768900689843116
66.2539249778343,12.8009347382467,28.9511870574542,0.769707838854199
66.2460122593501,13.1767776422203,28.9975305055854,0.770366835140113
66.2405077788439,13.5529106771573,29.0372758214176,0.770891869918804
66.2371823435274,13.9300645510666,29.0707923014077,0.771295886531457
66.2358316296908,14.3087615540717,29.0984465432563,0.771590381668228
66.2362723919818,14.6880331791472,29.1205849154358,0.771785628755662
66.2383384642165,15.0657419932541,29.1375450350914,0.771890834622


==> fig/Spiral_results/Brain/Brain_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
104.495619985304,0,20.0046043239194,0.458928449003987
89.4848397565794,0.732379708904773,20.960400667023,0.478894313990218
71.5504593773622,1.53377013793215,23.7934363177101,0.590499919371879
68.8243584496907,2.33689187304117,25.0615970470374,0.650186949279544
67.2293867661012,3.14639150211588,27.1169965590658,0.7418345973379
66.9851724092775,3.95746379927732,28.568590987947,0.789000001833969
66.4179233336779,4.75829165731557,28.5259488589592,0.785586705011381
66.2831668979315,5.56945118238218,28.5943193433521,0.78550519483233
66.0953638628249,6.37715319241397,28.8016677820844,0.788392869438574
66.0069276087432,7.18576033529826,29.2633969348897,0.800052961723349
65.9106052956193,7.99729518825188,29.5025970889431,0.805446485304881
65.8486278955801,8.81479497021064,29.8687628490355,0.813963610945262
65.7588919595469,9.62468533520587,30.6123443064167,0.831802895841678
65.7342563255059,10.437321954174,31.1704803938388,0.84878445957913
65.6764549686662,11.243382996181,31.2524322947562,0.851717993498341
65.6687302458025,12.0525052240118,31.2501800096921,0.851523415183087
65.6646372456565,12.8601076111663,31.2503016104391,0.851425629678294
65.6601429623905,13.675990105141,31.2515713189803,0.851302155699959
65.6590549204433,14.4831786411814,31.2607738154542,0.850972217141494
65.656476364386,15.2903879052028,31.2647066648951,0.850474354824446
65.6536603515414,16.093412186252,31.2685424235992,0.850600598117735


==> fig/Spiral_results/Brain/Brain_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
104.604375217547,0,20.0046043239194,0.458928449003987
89.5870470463299,0.905862860847265,20.9620478916348,0.479414696656662
71.6414500236795,1.43224564986303,23.8007628916129,0.592014492625452
68.9119009617058,1.96095202676952,25.072947715505,0.651756148567763
67.3203403877891,2.49147650180385,27.132239042117,0.743268542732545
67.0777956993727,3.0189717807807,28.5831963310354,0.789752073158302
66.5078061509419,3.54515971895307,28.5384840753631,0.786536693262168
66.3735211648416,4.07311896490864,28.6059189253507,0.786328725042563
66.1844927476389,4.6007147859782,28.8115362852342,0.788717460331257
66.0964066834715,5.13057407201268,29.2649923443355,0.799540388062423
66.00118331128,5.65843388112262,29.5067432957337,0.804661080619843
65.9372881038763,6.1936875700485,29.8867551864159,0.813002890595949
65.8493272998351,6.73399122082628,30.6364477507949,0.829961055359884
65.839015081716,7.25553704891354,31.1335195611515,0.844725789339322
65.7677425348809,7.78757946495898,31.1710573375414,0.845943867565165
65.7627991619008,8.3174277159851,31.1826059668101,0.84654778886616
65.752966789991,8.84311052900739,31.2231465097637,0.848748966849479
65.7555010197822,9.37622216320597,31.2840001719604,0.849162003108641
65.7462421963424,9.9117665681988,31.2825533190513,0.849587378230219
65.7443514880339,10.4503755781334,31.2829178778642,0.850024118292887
65.7428760363795,10.9872750332579,31.2859622604307,0.850908204619191
65.7435813509839,11.51753228507,31.2990894371429,0.851165024876886
65.7453953957329,12.0460647018626,31.3147547959573,0.849389416176789
65.7451408352137,12.5758489149157,31.3225912954516,0.848816600756344
65.7448946376584,13.1108305249363,31.3385133443723,0.847708548954138
65.7476812379725,13.6464993699919,31.3812598995672,0.842761554325488
65.7464554006049,14.1790413160343,31.3909476278564,0.843344037733323
65.7444898046143,14.7171005799901,31.3969677301817,0.84478520411449
65.7453448541961,15.2470490459818,31.470015821313,0.854913605357574
65.7468407937539,15.7820524729323,31.4972401388278,0.85238252521145
65.7430477964363,16.3135333259124,31.4872183161988,0.854629201698435
65.7381465625655,16.8458236488514,31.4617417764337,0.85633413291927
65.7382700092426,17.3916661948897,31.4695940608022,0.857630007741123
65.7393927040675,17.9315957368817,31.4821451323133,0.857947915923762
65.7374790195551,18.4571509917732,31.4783667873696,0.858059469325505
65.7363211068312,18.9863549447618,31.4805327727995,0.858133825959753
65.7361942357254,19.5312923036981,31.4992516831636,0.858079735723298
65.7388118271737,20.0641879558098,31.5333971139697,0.85538153914759
65.7378549065451,20.5968890397344,31.5331004587129,0.855656636776408
65.7362190214537,21.132714351872,31.5338920722289,0.856638595181811
65.7354675186727,21.6660510578658,31.5360637504485,0.857846892874345


==> fig/Spiral_results/Brain/Brain_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
104.495619985304,0,20.0046043239194,0.458928449003987
89.4848397565794,0.735786471981555,20.960400667023,0.478894313990231
81.9498795717912,1.47621246287599,21.7006933932845,0.503879703301424
76.5819631176449,2.21441163495183,22.4852750980733,0.532299781941084
73.0141075082584,2.94847026490606,23.2768703364084,0.565454913571806
70.6880389106919,3.68916221894324,24.0552635220788,0.599313251806917
69.1582675580104,4.4342999139335,24.8116059690716,0.633337119575565
68.1322287259529,5.17234981083311,25.5433503977809,0.667163008251492
67.4275386259521,5.9126825646963,26.249817081193,0.698983560292337
66.9306467057678,6.6495961137116,26.9292796299078,0.726967180639638
66.5710597859879,7.38557933480479,27.5773063306926,0.750287445992733
66.305798540424,8.14008474186994,28.1862330673702,0.769277970213357
66.1088181365733,8.87595015391707,28.7456824670851,0.785600220338621
65.9642310294699,9.61661773081869,29.2453700935056,0.799218505505188
65.8611153359819,10.3667078998405,29.6776280691964,0.810330506663683
65.7906636506786,11.110457542818,30.0398161502533,0.819277600462269
65.7449952091954,11.8451061297674,30.3349807260446,0.826451666425358
65.7170312265962,12.5851253329311,30.5707009584166,0.832212705252064
65.7007193478695,13.3340295988601,30.756943963401,0.836857212568162
65.6914111207779,14.07252903888,30.9038911726163,0.840639899159633
65.6858490895883,14.8119373018853,31.0208116196151,0.844427743855062


==> fig/Spiral_results/Brain/Brain_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
104.604375217547,0,20.0046043239194,0.458928449003987
89.5870470463299,0.915493030101061,20.9620478916348,0.479414696656662
82.0482254152624,1.82569174724631,21.7036889787401,0.504831385408295
76.677175733604,2.73605765821412,22.4897932526049,0.533480023988809
73.1068937822812,3.64343850431032,23.2830434536291,0.566662958891234
70.779105037105,4.55749084241688,24.0631125296614,0.60056267698372
69.2481861857217,5.46912436652929,24.8211234426618,0.63452002282016
68.2215285591066,6.38439740659669,25.5543523677235,0.668001858150563
67.5165156982904,7.30072774458677,26.2621283501698,0.699545653654614
67.0194638843327,8.21069523948245,26.9426452970456,0.727210675990611
66.6598711643697,9.12115257140249,27.5914395553501,0.750244105018884
66.3947353096409,10.0345568133052,28.200641618044,0.768901626455636
66.1979654798569,10.9489029792603,28.7597555784651,0.78478404921037
66.0536712178612,11.8661781342234,29.2582924814602,0.798026076031035
65.9509047679017,12.7947212462313,29.6885524170879,0.808746205342447
65.8808338748606,13.7217352681328,30.0481277155384,0.817311216304439
65.835543161328,14.6435589310713,30.3402859996322,0.824105385540028
65.807910570569,15.5582434311509,30.5727671899444,0.829501910806811
65.7919083886392,16.4705732392613,30.7556677292831,0.833784308266924
65.7828675226112,17.3663973771036,30.8994436875812,0.837418794982251
65.7775356198283,18.283991391072,31.0134324051902,0.84095191239101
65.7738291182435,19.1942762159742,31.1052617467164,0.84383539645308
65.7706175454171,20.1280295911711,31.1805427206239,0.846203106223896
65.7673737437524,21.0470300230663,31.2429769203476,0.848145199663392
65.7639764767888,21.9656598989386,31.2949098444274,0.849691850727124
65.7604935537838,22.8799614179879,31.3379027227333,0.851020757743386
65.7570532632179,23.7921982880216,31.3730873788392,0.852101258518939
65.7537943747904,24.7039389868733,31.4012975421549,0.852992774551763
65.7508407356049,25.618864265969,31.4234241035486,0.853716050294972
65.7482826276074,26.5322353539523,31.4403869669519,0.854311340245389
65.7461750060828,27.446658849949,31.4532599401073,0.85482588272027
65.7444754373225,28.3501440989785,31.463058305796,0.855271400857188
65.7431035398479,29.2636627068277,31.4707918349549,0.855646585947572
65.7419766688701,30.1747598899528,31.4774355628248,0.855969150595828
65.741008791111,31.0930891870521,31.4836734866624,0.85626119631356
65.7401365576583,32.0042854209896,31.4901356253255,0.856493329092157
65.7393269981528,32.918513358105,31.497292617943,0.856699541798504
65.7385510456441,33.8314233142883,31.5054890530113,0.856855681355262
65.7378094140882,34.7404900933616,31.5148489056836,0.856976637980788
65.7371075869661,35.651524024317,31.5253976078343,0.857055481787087
65.7364417511027,36.5664308911655,31.5370615817307,0.857094984088274


==> fig/Spiral_results/Brain/Brain_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
104.615129409894,0,20.0046043429252,0.45892845007301
96.389501385903,0.346307900035754,20.482504423453,0.469669803258622
88.3191389954451,0.717303117970005,21.0942715334533,0.486723671457546
82.306704072343,1.09069644892588,21.7088819696034,0.508625125335162
78.1525384851425,1.4647969068028,22.2811932100398,0.530401907024496
75.3070068408155,1.83796531683765,22.8003849401615,0.551960337061324
73.3192257988869,2.21172200888395,23.269071286065,0.57270984430287
71.8882525830323,2.58327872492373,23.6937789041981,0.591781435631137
70.8246968927901,2.95485345995985,24.0814150956846,0.609300923059484
70.0108593325166,3.3269408850465,24.4379098305894,0.625539762954186
69.3716572565476,3.69815218518488,24.7682158940141,0.640956607498411
68.8582357393281,4.07236762205139,25.0762286556774,0.655158877026732
68.4381113895255,4.44428964797407,25.3649284166294,0.668245660742642
68.0885113125046,4.81699810386635,25.6367174144505,0.680312069073819
67.7934870781983,5.18836359586567,25.8934289218633,0.691386030320235
67.5415555189552,5.56172947585583,26.1365306542076,0.701530322808546
67.3240747882017,5.93351529282518,26.367205854587,0.710782139957668
67.1346719194935,6.30649868585169,26.5864174281597,0.719237843114257
66.9684461309305,6.67800616985187,26.7949271349835,0.726971371010401
66.8215366784852,7.05200265184976,26.9934376167926,0.734048356229233
66.6908896920182,7.4246726797428,27.1825497591865,0.740494994029905
66.5740952072258,7.799685819773,27.3627528569906,0.746375188631577
66.4692019230524,8.17175553296693,27.5344966754878,0.751752591954015
66.3746166996015,8.54470550012775,27.6981421429356,0.756644952910503
66.2890109356541,8.9172952233348,27.8540146047348,0.761073542389069
66.2112848871047,9.2921438224148,28.0024320882127,0.765081167801436
66.1405006666431,9.66529611544684,28.1437321075419,0.768736498871518
66.0758538119888,10.0389447563794,28.2782072352976,0.772029213965279
66.0166697381246,10.4122497944627,28.4060974112198,0.774974919667658
65.9623782703887,10.7857125464361,28.5276394251374,0.777599099606931
65.9124703632102,11.1579400594346,28.6431170336504,0.779959297676798
65.8664907615419,11.5314044302795,28.7527818000273,0.782057204716263
65.8240478716417,11.9029347943142,28.8568711396886,0.783917550262011
65.7848114601927,12.2752607394941,28.9555896077994,0.785576541782156
65.7484705664684,12.6464650395792,29.0491309491532,0.787034074102781
65.7147587424987,13.0203846646473,29.1376820657024,0.788305762287968
65.6834489492454,13.3927146466449,29.2214640416665,0.78939670015266
65.6543251717096,13.7650405075401,29.3006926717333,0.790399669367574
65.6271937750475,14.1384848025627,29.3756048367082,0.791447643259471
65.6018873542022,14.5135014676489,29.4463822589282,0.792377965647921
65.5782467327276,14.8887034496292,29.5132088847106,0.793189670658222


==> fig/Spiral_results/Brain/Brain_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
104.615129409894,0,20.0046043429252,0.45892845007301
89.5845055077978,0.361701786983758,20.9626249182226,0.481821535030193
71.5399613621864,0.748907309025526,23.8168700194187,0.598824657833644
68.7551725450339,1.13976781396195,25.1058626177144,0.660530532940406
67.0828892896936,1.53379400190897,27.2158878588706,0.753763663421544
66.8214400886418,1.92607196886092,28.6946832962953,0.794689372413502
66.1901549574107,2.32116118678823,28.6753591483536,0.793973711720068
66.0369809579539,2.71719504985958,28.74677017609,0.7939937018367
65.819209189496,3.1134415299166,28.9409594002967,0.792892421078084
65.7137420571033,3.51226673088968,29.3429758284961,0.7952759810177
65.5911863387491,3.90233240788803,29.5359616315847,0.7962948500972
65.5061253242497,4.2982904240489,29.8222439826708,0.797371180646877
65.359325257216,4.69280962389894,30.2822281810389,0.794542584362572
65.3358935054738,5.09053363790736,30.2652556468827,0.780564211228256
65.2045077510196,5.4864234898705,30.1623787591385,0.778053052689498
65.1819937413527,5.88342452375218,30.1907657287037,0.778394925937091
65.1764903695913,6.28029211168177,30.1951851692942,0.778261519307674
65.1603502974024,6.67710103560239,30.1943503981624,0.777005890345439
65.1473801549467,7.07378903450444,30.1457277347242,0.772707776685203
65.1415083323136,7.47151216352358,30.1143353683566,0.769488133931494
65.1385309661605,7.87165446649306,30.0970898482864,0.768001735383801


==> fig/Spiral_results/Brain/Brain_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
104.615129409894,0,20.0046043429252,0.45892845007301
89.5845055077978,0.363773154094815,20.9626249182226,0.481821535030193
82.0248023511608,0.728375758044422,21.7064065430414,0.509020081375027
76.625346020616,1.09739724500105,22.4966218065331,0.539681099110624
73.0231054129006,1.4593836448621,23.2961029272888,0.5744436150316
70.662238754805,1.82319755596109,24.0845212619672,0.609935573955317
69.0984006528379,2.18514551501721,24.8527084858275,0.645357127280812
68.0393458492244,2.54807036998682,25.5977421686877,0.679983411940368
67.3017873927148,2.91307794582099,26.3184141231161,0.711579457655126
66.7718420054026,3.27755324961618,27.0117444971135,0.738749516919824
66.3792207101794,3.63963745953515,27.6711097303932,0.760874963766418
66.0814475269267,4.0058419003617,28.2853191784873,0.777932814198045
65.8531682529353,4.37118775537238,28.840071756738,0.790444363642459
65.6787989700334,4.73321669152938,29.3210898511295,0.798973145548289
65.5475857233303,5.09760412853211,29.7180677296218,0.804339720652535
65.4508506787218,5.46231201756746,30.0271352095647,0.808023716525848
65.3807670847551,5.82717176154256,30.2517521696732,0.809349703239987
65.3302514494914,6.18891422264278,30.4011407772645,0.808749256263857
65.2932627414195,6.55167981376871,30.4877365068899,0.806757369091586
65.2650821134651,6.91611012886278,30.5242713175113,0.803669759721016
65.2423862361105,7.27996036084369,30.522300663306,0.800256694745732


==> fig/Spiral_results/Knee/Knee_TV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
122.503207181546,0,20.5072513259172,0.528357979555419
107.591818692772,0.366316386964172,21.1567318893598,0.539671651082258
94.2659755685734,0.736345903016627,22.0246309532896,0.555816689321957
84.9444003253008,1.10085843200795,22.9110238680652,0.573418651519245
78.8708263214779,1.46736309491098,23.7288982041014,0.590990391021735
74.9835069033313,1.83602701989003,24.4514947813106,0.608462729903119
72.4763676345869,2.19843378895894,25.080885884761,0.626385232670452
70.8236907588027,2.56730233086273,25.6298849113868,0.644714001902134
69.7019518097129,2.94211762584746,26.1130236904077,0.660857311179285
68.915957292374,3.33255535690114,26.5429536111191,0.6741547068543
68.3478803478544,3.70270163589157,26.9295643933185,0.684700373707199
67.9256271818477,4.07026682794094,27.2802441234778,0.692944345036042
67.6041562347432,4.43320091580972,27.6003607562455,0.6993397091754
67.3545904468329,4.79937700578012,27.8937113310215,0.704333273959503
67.1579043930173,5.1705150117632,28.1630881120508,0.7081980318858
67.0011885279088,5.53615048062056,28.4105214455679,0.711158107529003
66.8754113231231,5.90375911351293,28.6375655110307,0.713414142577689
66.774095794109,6.27345959562808,28.8454941979831,0.715131637930884
66.6924724764377,6.63535431469791,29.0353003945474,0.716421755615766
66.6269433855738,7.00169338984415,29.2078366987289,0.717364137532333
66.5747460860076,7.37011413369328,29.3638115320587,0.718008141934968
66.5337171565693,7.733462336706,29.5038724469402,0.718400408425248
66.5021252375234,8.10033330181614,29.6286653888123,0.718751092093041
66.4785747890046,8.47059509390965,29.738829331669,0.718905794533276
66.461924062587,8.83388168411329,29.835037818007,0.718894795283178
66.4512301021763,9.2023025972303,29.9179265398559,0.718737508068946
66.4457036600314,9.57043213932775,29.9881810258596,0.718454527593977
66.4446793002169,9.93298071133904,30.0465208535189,0.718067153405392
66.4475934885117,10.3008353032637,30.0936224665071,0.717589459033155
66.453964782953,10.6707379512955,30.130140731306,0.717031087357375
66.463380051848,11.036257494241,30.1567576382037,0.716403279905248
66.4754802716369,11.4047086681239,30.1741687150968,0.715717377703637
66.4899533108275,11.7764093640726,30.1830540810004,0.714983177855216
66.506528229245,12.1408061452676,30.1840714940516,0.714208948566914
66.5249667731731,12.5080748742912,30.1778324017088,0.71340014413436
66.5450598383834,12.8830561023206,30.1649371587268,0.712562474665046
66.5666223409362,13.2482874842826,30.145963471574,0.711701263905799
66.589490143857,13.6180273052305,30.121455866998,0.710820753277761
66.6135178241428,13.9914588942192,30.091926647455,0.709924395774592
66.6385761375091,14.3573494902812,30.0578641515931,0.70901558825825
66.6645492745433,14.7238158183172,30.0197392873305,0.708097938339601


==> fig/Spiral_results/Knee/Knee_TV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
122.503207181546,0,20.5072513259172,0.528357979555419
95.9681958575076,0.470412464113906,21.8218250881844,0.549847589702999
71.2751551714293,0.998019613092765,25.1985926975864,0.632386341986156
68.4072728918425,1.52489779517055,26.569281349758,0.699977546947405
67.0396871685023,2.05279208510183,28.0996318645566,0.739092998363603
66.3421728497479,2.58071488607675,29.4364953672664,0.765472426442232
65.9126879030191,3.1094984090887,30.6505102947754,0.807441583949957
65.7204011183167,3.643244008068,31.2573956557125,0.819447157928227
65.5689019387724,4.17589708510786,32.0183342364034,0.834368756392133
65.4787931689284,4.71263634623028,32.5709326722774,0.843363780762211
65.418169713192,5.2441826320719,32.9498349490146,0.845641535536564
65.3982455428443,5.78347128792666,33.0546069860531,0.847073315861766
65.3765685190089,6.31889119790867,33.2457051130515,0.847442391219246
65.3539926024867,6.85311873396859,33.3986186570586,0.847742481747727
65.3502484277845,7.38275825697929,33.486214695632,0.840686228228179
65.3427746841949,7.91824924992397,33.4862330310673,0.843587616673595
65.3343918287707,8.46773168700747,33.483307510113,0.8487166175817
65.3365088443297,8.99773878417909,33.4660250611635,0.850781838845158
65.3376865807119,9.54083277098835,33.4591790834126,0.849269035774299
65.3426277068506,10.0725779819768,33.4482085384538,0.844454313635512
65.3427663912114,10.6057722978294,33.448295763269,0.844447524637407


==> fig/Spiral_results/Knee/Knee_TV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
122.503207181546,0,20.5072513259172,0.528357979555419
95.9681958575076,0.47060053399764,21.8218250881844,0.549847589702999
84.3291349568773,0.947692192159593,22.8950186165033,0.569380065268529
76.5476146066527,1.42075787927024,24.0110848584154,0.594040132905813
71.8912937653718,1.89749423414469,25.0717666955666,0.630052487715461
69.3035820674365,2.37318825931288,26.0358379325657,0.683135219651976
67.8860761972397,2.84598903637379,26.9076219651251,0.73138081707753
67.0657338860696,3.32004841021262,27.7098620001356,0.762280216477086
66.5425030754529,3.79234254732728,28.4615626829418,0.782786667028467
66.1802767916143,4.2683922352735,29.1693465759012,0.800112513158798
65.9212989001226,4.74537842813879,29.8304182663024,0.81599087459527
65.7373310619619,5.22416031826288,30.4381381529753,0.828765245490721
65.6089793202776,5.70141437137499,30.9859142079781,0.838197738393172
65.5205890853351,6.19044832536019,31.469305533853,0.845065013662363
65.4599656215361,6.67054153443314,31.8871741228545,0.850043168672864
65.4182962613697,7.14848830155097,32.2414310523224,0.853629832332318
65.3897086056592,7.62844514544122,32.5363428265586,0.856231214189048
65.3703320699779,8.10532534355298,32.7772927363097,0.858068949192455
65.3573735032134,8.58465927350335,32.970337166137,0.859202424457244
65.3489600378888,9.06327321659774,33.1231828207301,0.859718230289846
65.3435419535015,9.54348590853624,33.2426427936663,0.859773178209531


==> fig/Spiral_results/Knee/Knee_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
122.537285445859,0,20.5072513259172,0.528357979555419
101.514320361559,15.0340934970882,21.5548131277316,0.544686284978288
89.4901361597734,30.0402016630396,22.4604634313397,0.558260217012821
82.179194276828,45.1213707041461,23.2426386835001,0.572337932943483
77.5404627176025,60.2084123929963,23.9112279338391,0.585621984832887
74.4888497419185,75.1759204049595,24.4840218059843,0.598823767744108
72.4162063155409,90.1668555960059,24.9781776574515,0.613978161160573
70.9673245116272,105.134524435969,25.4085230260893,0.631306445148486
69.9267293537158,119.348046199884,25.7873178745561,0.650403281403773
69.159849563929,133.546933991835,26.1243857859123,0.670313296823808
68.5805885998318,147.76334913983,26.4274753602416,0.689338453126822
68.1327205478088,162.018219127785,26.7026478446538,0.706559070719612
67.7789183422988,176.288940736791,26.954572671131,0.721446460739232
67.4938891310077,190.544727599714,27.1869035201652,0.733960217702442
67.2601681717981,204.92268779967,27.4024931603689,0.744442365635145
67.0654823169031,219.175837075803,27.6036032065421,0.753267889696792
66.9010431498824,233.399361037882,27.7920405790696,0.760762983353857
66.7604496744155,247.609992480837,27.9692854118638,0.76721279817257
66.6389478124556,261.081011503702,28.1365491266368,0.772806737796825
66.5329547797214,274.55169713567,28.2948290997139,0.777689144066302
66.4397283344935,288.043553474825,28.4449778503572,0.781995639875258


==> fig/Spiral_results/Knee/Knee_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
122.537285445859,0,20.5072513259172,0.528357979555419
107.613418801418,0.349822829011828,21.1567327904249,0.539671675717651
94.2680815260795,0.729078601114452,22.0246321142874,0.555816737821713
84.923697706351,1.10233386792243,22.91102414929,0.573418707021643
78.8265043020541,1.48352737305686,23.728896617991,0.59099042261497
74.9159659085517,1.86320793116465,24.4514907001735,0.608462678873633
72.3857896416113,2.23705608025193,25.0808789948534,0.626385017027439
70.7102060642647,2.61887207836844,25.6298750713335,0.644713437132126
69.5657365024947,3.0000257412903,26.1130107907997,0.66085624793344
68.7571993738274,3.37432681722566,26.5429374623113,0.674153048476027
68.1666511287764,3.7525726002641,26.9295446456975,0.684698055361104
67.7219804153139,4.13567053619772,27.2802202136796,0.692941337556844
67.3781478222524,4.51067996909842,27.6003318205304,0.699335971133785
67.1062922955674,4.88669020915404,27.8936761578286,0.704328718491978
66.8874020205506,5.26372283697128,28.1630450989469,0.708192657676116
66.7085801270693,5.6366619921755,28.4104684949283,0.71115185514889
66.560814218946,6.01266899122857,28.6375000516485,0.713406950619449
66.4376401423901,6.39117551525123,28.845413056499,0.715123435974263
66.334299441076,6.76378678740002,29.0351997662273,0.716412456044477
66.2472032040535,7.1415763234254,29.2077121999096,0.71735366396537
66.1735945345506,7.51888011139818,29.3636580170678,0.717996403984609
66.1113139437787,7.89331426145509,29.5036841391222,0.718388034992812
66.0586364340502,8.2706693103537,29.6284357826175,0.718737320461244
66.0141702734549,8.64909990946762,29.7385513485864,0.718890533665413
65.9767770335716,9.02334956242703,29.8347037693745,0.718877960269289
65.9455159229754,9.3990617794916,29.917528108545,0.718719000897409
65.9196000432026,9.77586599835195,29.987709557846,0.718434268324712
65.8983661158206,10.1494826972485,30.0459671412036,0.718045053723316
65.8812516941163,10.5264480910264,30.0929767802258,0.717565426727756
65.8677760875885,10.9040494689252,30.1293929912314,0.717005018842598
65.8575264906879,11.2775886741001,30.1558975742347,0.716375082381037
65.8501446702345,11.6578212601598,30.1731859147316,0.715686968095677
65.8453192028499,12.0362065972295,30.1819383873932,0.714950501248132
65.8427789389415,12.4089086602908,30.1828118755684,0.714173892470665
65.8422856161437,12.7890253022779,30.176417973103,0.713362611502811
65.8436297565777,13.1671725204214,30.1633570650517,0.712522372803186
65.846625977773,13.5417090023402,30.144206891447,0.71165850200149
65.8511097522139,13.9186463754158,30.1195120572625,0.710775242964664
65.8569348765421,14.2962149102241,30.0897849284564,0.709876047816678
65.8639710792797,14.6706962601747,30.055513917851,0.708964309947821
65.8721016212484,15.0477718573529,30.0171702587194,0.708043648353681


==> fig/Spiral_results/Knee/Knee_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
122.537285445859,0,20.5072513259172,0.528357979555419
95.9860131559944,0.743204520782456,21.8224808436721,0.550013363115132
71.2673833295621,1.55197688261978,25.2019674344055,0.632047062567767
68.4016688731189,2.37016152846627,26.5755318257938,0.697624653072422
67.0227983057633,3.18263190053403,28.1269147639443,0.737023914030328
66.3138205806698,3.99179854732938,29.4940611333653,0.763028682419318
65.8715616169303,4.79956276528537,30.7278692954516,0.798369239883621
65.6741490490988,5.60399058042094,31.3435989048006,0.807005338997369
65.5142442005641,6.4129843483679,32.1136048036887,0.816989735518721
65.4271726036492,7.22372018732131,32.6527755001131,0.820805193214449
65.3568018679109,8.01922239130363,32.9715866538086,0.821557326147581
65.3373322026765,8.83585147024132,33.0948701408222,0.821138052089562
65.3182352935508,9.65039808233269,33.2766811427767,0.81919099615556
65.3146399226791,10.460014175158,33.4092670192149,0.817065435950547
65.2948565469943,11.2696406440809,33.426473746816,0.817533798275716
65.2872855002611,12.0780144720338,33.4466669340925,0.818319068903726
65.2801761822551,12.8898346200585,33.4769680161113,0.81927869565021
65.2869598029653,13.711026228033,33.5694100961283,0.816106753803876
65.2647047163148,14.517624527216,33.5726194755589,0.818391264076826
65.2620302323847,15.3214737751987,33.5738569302856,0.819054879862336
65.2618164830627,16.1326866643503,33.5764242601917,0.81969585415279


==> fig/Spiral_results/Knee/Knee_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
122.647819201904,0,20.5072513259172,0.528357979555419
96.0899087141635,0.910045516910031,21.8233680874147,0.550226764710773
71.3647523110891,1.4486763367895,25.2061095406103,0.631640412091828
68.4997421324149,1.98281929083169,26.5799060177425,0.69542429069308
67.1195178093107,2.51122639072128,28.1312088656251,0.735046243213051
66.4081632436845,3.04199669370428,29.4959246252341,0.760237815746936
65.9649551457647,3.57380268652923,30.7282407634115,0.79260588342579
65.7677546872827,4.10562025336549,31.3311971249976,0.800562409091445
65.6062550319192,4.63843375933357,32.0911380566096,0.81026262244054
65.5108018732048,5.17881492921151,32.626403392978,0.814752648851661
65.4427625630066,5.70963555923663,32.9832330465645,0.815428880320867
65.4243014627359,6.23950195708312,33.0772642335467,0.815759562178418
65.3980725980391,6.76906221290119,33.2685602378137,0.815027222999067
65.3842405059591,7.29820831282996,33.4236370672326,0.814455489264062
65.3688238625284,7.82882009376772,33.4821605245037,0.813689520058759
65.3655746439694,8.33469722373411,33.5100320013785,0.813499931712557
65.3622578441036,8.87236392777413,33.5510927281662,0.813133049719552
65.3574096529526,9.44281350076199,33.5887824090678,0.813375897175094
65.3636989937546,9.98006533877924,33.603963822739,0.808694991237307
65.3556568663509,10.5113079927396,33.6041164666685,0.812258442633666
65.3545734668381,11.0477001178078,33.6039012287005,0.813255080581299
65.3535004691153,11.578143391991,33.6006263074219,0.815332324200689
65.3535996320693,12.1091519340407,33.5965767217893,0.815784300447382
65.3534897277957,12.6449293000624,33.593488024174,0.815530138491993
65.3534199596146,13.1817430560477,33.5895778408361,0.815140517221669
65.353637095445,13.7127189550083,33.5808999806322,0.813971378060971
65.3551653625265,14.2492517039645,33.5693261607199,0.811460931875007
65.3535377180911,14.7840153940488,33.5761130653241,0.813392788058911
65.3526169666259,15.3158079800196,33.5808097712672,0.814848738976798
65.35256700366,15.8497727890499,33.5922186043062,0.816949400916782
65.3531535360403,16.3809197610244,33.5943473497138,0.816405551213612
65.352552354885,16.9176664741244,33.5947517708971,0.816517482713661
65.3515509362824,17.4493828781415,33.5952864914827,0.816874025100028
65.3511385215667,17.9839495769702,33.595399940642,0.817160564038338
65.351362024458,18.5167265457567,33.5955348895016,0.817581321430251
65.3519656883142,19.0483708458487,33.5953483084618,0.817755379346689
65.3524121680991,19.5782296769321,33.5945683918793,0.817534189297689
65.3512527815392,20.1075006239116,33.5950611565081,0.817812527953001
65.3507439361931,20.6410115787294,33.5953296201126,0.818061980747267
65.3507014644845,21.1735990238376,33.5956800664615,0.818433399397006
65.350319541182,21.7124180386309,33.5958588648051,0.818531117602796


==> fig/Spiral_results/Knee/Knee_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
122.537285445859,0,20.5072513259172,0.528357979555419
95.9860131559944,0.741393130971119,21.8224808436721,0.550013363115126
84.3354095421752,1.49072522204369,22.8964415063327,0.569619706308179
76.5473318525702,2.23829977307469,24.0135214378567,0.594263174570539
71.8880205582303,2.98577862698585,25.0759703538107,0.629729527246181
69.2984387092926,3.73965819878504,26.0430386412657,0.680525819574016
67.8784605072558,4.49577272171155,26.9196504040384,0.725112523497687
67.0542455437704,5.2423532907851,27.729033448856,0.754186153325848
66.525310142585,5.99426187761128,28.4903722662096,0.774134704391012
66.1565369569694,6.74885809072293,29.2101144947082,0.790248929803599
65.891161816338,7.49784170580097,29.8848774975453,0.803717468635235
65.7012964574547,8.25044671678916,30.5071049494657,0.813863501944537
65.567677621871,9.00677103782073,31.0683389146769,0.820840960925903
65.4746039218104,9.76225059083663,31.562936560179,0.82541476547929
65.4098692520317,10.5141353160143,31.9891846005476,0.828678800723631
65.3647675764506,11.2700221070554,32.3487904661606,0.830700295533877
65.3334051796184,12.0306661650538,32.6454159213838,0.831837115308319
65.3118067032502,12.7826809419785,32.8845974238127,0.832261069679648
65.2971869124625,13.5356629400048,33.0733767112528,0.83212428687325
65.2874846154887,14.2908393451944,33.2201030804193,0.831567407429482
65.2811386570267,15.0460558312479,33.3328990709417,0.830741183323144


==> fig/Spiral_results/Knee/Knee_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
122.647819201904,0,20.5072513259172,0.528357979555419
96.0899087141635,0.916455768980086,21.8233680874147,0.550226764710773
84.4369079334525,1.83516247407533,22.8980715552541,0.569902695653484
76.6464571459224,2.75051926006563,24.0160292131244,0.594630802457329
71.9864372202125,3.66796679608524,25.0792219283831,0.62984844774248
69.396381646214,4.57969202217646,26.0468841307074,0.679120707102493
67.9758031737358,5.49409740418196,26.9238524770109,0.722360489916141
67.1508790354383,6.40884978417307,27.7332649168531,0.750893416686875
66.6213355330558,7.32206917111762,28.4941368577305,0.770225264460973
66.2520819076147,8.23741157003678,29.2128854358753,0.78548077672799
65.986396001541,9.14887998602353,29.8858538702685,0.797863558211334
65.7963682317379,10.0640513170511,30.505197619736,0.807166706358072
65.6626833436644,10.9817681792192,31.0623898903537,0.813668706757243
65.5696248955098,11.8967096412089,31.5519489252255,0.818186730709513
65.504960489977,12.8110764471348,31.9724710112106,0.821399965771881
65.4599587463467,13.7247420421336,32.3258277197707,0.823427483244443
65.4287155553463,14.6434603452217,32.6162669839951,0.824609722954099
65.4072497536918,15.5608774372377,32.8497012533157,0.825130682726317
65.392777586908,16.4792589752469,33.0333889487693,0.82511379464862
65.3832185314538,17.3985033950303,33.1756435267541,0.824710162698267
65.377009500186,18.3121118620038,33.2848553698074,0.824063308195206
65.3729557668643,19.2254622878972,33.3684402604651,0.823284034723967
65.3701923270564,20.1382654597983,33.4324495615279,0.822462784583145
65.3681372353965,21.0530174747109,33.4819284816179,0.82166123587964
65.366424363685,21.9694382287562,33.5207296305001,0.820911129643376
65.3648591235445,22.885542037664,33.5514415967822,0.820227272563947
65.3633672486547,23.8160180018749,33.575788675969,0.819609969542238
65.3619334590935,24.7346345509868,33.5951077047496,0.819055560945081
65.360543147874,25.6514558580238,33.6101240834107,0.818568784922569
65.3592083307551,26.5682363449596,33.6212384589952,0.818152404555217
65.3579673255303,27.4851181178819,33.6290350117712,0.817807069406389
65.3568691584208,28.4053012477234,33.633926209851,0.817504480654963
65.3559448049071,29.3257681818213,33.6363376104306,0.817235534653221
65.3551705042468,30.2414452929515,33.6367147961999,0.817029238837464
65.3545119645687,31.1592226638459,33.6354932232436,0.816936602394361
65.3539433880239,32.0809307007585,33.6329510419231,0.816967947472726
65.3534490054642,32.997304019751,33.6295303949419,0.817099000141901
65.3530317059478,33.9125255767722,33.6255703766872,0.817286886858122
65.3526984180093,34.8305739175994,33.6213275891764,0.817502557057313
65.3524209035756,35.7470889196265,33.6170671816974,0.817745635577244
65.3521570806498,36.6622341696639,33.612984604277,0.818038848438167


==> fig/Spiral_results/Knee/Knee_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
122.864334210669,0,20.5072513344511,0.528357979628078
107.922476727741,0.343210438964888,21.1431880796083,0.53390199731683
94.5743622099161,0.715421356027946,21.9929523672329,0.543688435903486
85.2428530557042,1.08198356092907,22.8543579302599,0.557180734915318
79.170767000609,1.45267102099024,23.6411066000663,0.571809403958719
75.2905423911948,1.82477745297365,24.3286068810126,0.587974243981701
72.7880974511415,2.19168561091647,24.921239580169,0.606352621844917
71.1356645214966,2.56279128603637,25.433512803224,0.62999233368439
70.0101984680207,2.93734188121744,25.881171751934,0.655418021117076
69.2160970147849,3.30415431433357,26.2778674798069,0.679611361292005
68.6355433013075,3.67497654841281,26.6341599288822,0.701396437864095
68.1968457249555,4.04727757838555,26.9578829073621,0.719616507544737
67.8556289374697,4.4145329084713,27.2547894898454,0.733936528602241
67.5836995484688,4.78271242254414,27.5291338276014,0.745031855323457
67.3624864686762,5.15425054356456,27.7841266393534,0.753831012983442
67.1793910132243,5.52327120956033,28.0222252862368,0.761022638662328
67.0255893346661,5.89528750861064,28.2453182901461,0.766745500974966
66.8948633753696,6.26713975053281,28.4549399124113,0.771322108731357
66.7826127420481,6.63503470364958,28.6523337147823,0.774904627313098
66.6854176805304,7.00411860179156,28.8385407693168,0.777695830980002
66.6006364501977,7.37854417064227,29.0144566221104,0.77984627423045
66.5262103869554,7.74500068952329,29.1808806696695,0.781514231346564
66.4605291043675,8.11574042844586,29.3384996834448,0.78282398348372
66.4022628999947,8.488250274444,29.4878768007412,0.78378785450924
66.3503574393297,8.85309087252244,29.629544996803,0.784468918181832
66.3039390284311,9.2220237434376,29.7639677241828,0.784911584979898
66.2622750281388,9.59446584642865,29.891578511434,0.785151622934291
66.224761107689,9.96211792924441,30.0127910933218,0.785251132695505
66.190892055201,10.3339628803078,30.1279729833719,0.785245842544623
66.1602213572387,10.7042401621584,30.2374420788325,0.785112842611785
66.1323770075348,11.0731989040505,30.3415040685417,0.784866808965453
66.1070379230116,11.443843749119,30.4404375322088,0.784558262969321
66.0839288939462,11.8181470821146,30.5345045131016,0.784375584951057
66.0628131243911,12.187613642076,30.6239641218109,0.784126311389334
66.043482605713,12.5588547091465,30.7090334054575,0.783828109246215
66.0257536619895,12.9295395950321,30.7899172103895,0.783459684099911
66.009467816555,13.3023149790242,30.8668435721641,0.783072699361719
65.9944824392139,13.6759534061421,30.9400085375923,0.782658386774306
65.980672402238,14.0501619440038,31.0096053393029,0.782199624424232
65.9679271771079,14.4187415700871,31.0758044801716,0.781708692424955
65.9561481165314,14.7835692961235,31.1387724875259,0.781184620371497


==> fig/Spiral_results/Knee/Knee_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
122.864334210669,0,20.5072513344511,0.528357979628078
96.2813126263862,0.365817219950259,21.8153140900238,0.546241330402842
71.6301996343732,0.758403624873608,25.128512028457,0.61663239332797
68.8281832281239,1.15292565198615,26.4312916078621,0.681956127699314
67.4855689499032,1.55101305292919,27.8876118303094,0.719931737119317
66.8087388531931,1.94585001072846,29.1256414350614,0.743662999176839
66.3864955295332,2.34310543071479,30.1999242766086,0.776552600674967
66.1985946812645,2.73862897488289,30.7687086143406,0.783039556411973
66.05282103936,3.13833051593974,31.4646313815798,0.786859343792276
65.9989856960874,3.53505295491777,31.8562410255724,0.78453304130766
65.9363963552378,3.92963920393959,31.9535304694284,0.784128360830787
65.895667028195,4.32415217999369,32.0874846295629,0.78219579215471
65.845454274475,4.72189488704316,32.2896497345055,0.773991507441178
65.8252211992192,5.11717394203879,32.3888505646839,0.764509628433319
65.8086814084489,5.51340337120928,32.420620326752,0.756889977366449
65.8039153810237,5.91383574926294,32.4284482313589,0.753560267790201
65.7959220343991,6.31341947522014,32.4231149234345,0.740736929467713
65.8055406072774,6.71197071229108,32.3924151244953,0.727013910660965
65.7878161228852,7.1148765233811,32.4088449745973,0.73183128742161
65.7864337480691,7.51264534029178,32.4084460659303,0.731556665890933
65.7841195515316,7.91146747721359,32.4062695725253,0.730392608912679


==> fig/Spiral_results/Knee/Knee_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
122.864334210669,0,20.5072513344511,0.528357979628078
96.2813126263862,0.366018689936027,21.8153140900238,0.546241330402842
84.623182430115,0.73492093780078,22.8783519671085,0.561931322454032
76.8540266127267,1.10362801863812,23.9756574396646,0.583058868624855
72.2322251721406,1.46953692450188,25.0085198977748,0.615650439801932
69.6855546490101,1.83787648146972,25.9369495639749,0.663970592939258
68.3034839805742,2.20444542146288,26.7676171800177,0.707875613512204
67.5077876713357,2.57363813044503,27.5245527410844,0.734810783258417
67.0008787141642,2.93927758536302,28.2270012014276,0.753246717964253
66.6495615227305,3.30577490245923,28.8818108435815,0.767958126176005
66.3978425997374,3.67343175364658,29.4871517722893,0.779254453816132
66.2182833804775,4.04118371754885,30.0369563172527,0.786024651991211
66.0921063029523,4.41019502864219,30.5259588453857,0.789061606102434
66.0039130414168,4.77855164464563,30.950734314516,0.789447543529456
65.9421245625753,5.14834885462187,31.3108455752856,0.78876432720049
65.898462680037,5.51746540958993,31.6089401532873,0.786765656111561
65.8674507120339,5.88636949658394,31.8492710130367,0.783771852952177
65.84537029046,6.25280471052974,32.037176341578,0.779974264359883
65.829722742306,6.62056774552912,32.1790074465361,0.775593013214782
65.8186093373168,6.98761487263255,32.281974079494,0.770610367989356
65.8106969464134,7.35570999863558,32.3531573602519,0.765324856477467


==> fig/Spiral_resultsLN/Brain/Brain_TV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
62.8441990710353,0,20.0044923784813,0.458809826046584
54.6137269773903,0.363262376748025,20.4902264701459,0.46946967035097
46.5479956771676,0.727943861857057,21.1122667030259,0.487767061516136
40.5450718975016,1.09909324720502,21.7401250792877,0.511217912890447
36.4024916275902,1.46972267143428,22.3285288618288,0.534811157080226
33.5680697774936,1.83604952320457,22.8665399165839,0.558241931823333
31.5907904778376,2.20734254550189,23.3563190353063,0.580468442882211
30.1698427477212,2.57908655703068,23.8040583120413,0.600905300171836
29.1162066964982,2.94608576595783,24.2163565755568,0.619717984691753
28.3119753578216,3.31803043466061,24.5989851627732,0.63705850056051
27.6823961932879,3.68874883279204,24.9566263864663,0.653052398180802
27.1788191075754,4.05474125221372,25.2929599160217,0.667801972840025
26.7686432806743,4.4242227524519,25.6108423764631,0.681393688744429
26.4293925560171,4.79530453681946,25.9124874241837,0.694078026889623
26.1451535398665,5.1609553322196,26.1996164678515,0.70587958078008
25.9043879782756,5.53261537943035,26.4735720667033,0.716725831319965
25.6985518828623,5.90403483808041,26.7354124307389,0.726684146929543
25.5211981700634,6.27029241900891,26.985974287616,0.735816083463292
25.3673742390176,6.64094612654299,27.225924932455,0.744179023357549
25.2332178166738,7.01124293077737,27.4558062908771,0.751829521996326
25.1156684833049,7.37762879673392,27.6760641888391,0.75882094792211
25.0122741533199,7.74884851742536,27.8870803328541,0.765208102301411
24.9210466475591,8.11856270767748,28.0891679164309,0.771035578703738
24.8403520240096,8.48335428908467,28.2825918236534,0.776343892900959
24.7688332695424,8.85634035151452,28.4676002274674,0.781176765246441
24.7053541247601,9.22784521337599,28.6444129147596,0.785573031507804
24.6489550666414,9.59190555568784,28.8132296964937,0.78956757215224
24.5988205514842,9.96434389706701,28.9742428742432,0.793303596757267
24.5542480967674,10.3358843605965,29.1276360150405,0.796861176189746
24.5146319933994,10.702352351509,29.2735967586083,0.800102205044683
24.479446317089,11.0730501720682,29.4123102369859,0.803053868527395
24.4482315073509,11.4436863511801,29.54396048061,0.805740639095641
24.4205845947651,11.8091559512541,29.6687313080882,0.808184222985021
24.3961506343855,12.1817978909239,29.7868043332785,0.810402911289054
24.374615932843,12.5530042434111,29.8983684304301,0.812415581823681
24.355701727363,12.9173671193421,30.0036075301042,0.814237669995902
24.3391606477896,13.2891101436689,30.1027134634073,0.81588435140734
24.3247717338463,13.6585734253749,30.1958833088138,0.81737015472206
24.3123358082991,14.0237327646464,30.2833149258972,0.818784469486291
24.3016747093164,14.3966747270897,30.3652134300046,0.820317490572064
24.292628558228,14.7675141636282,30.4417769634476,0.82171235664193


==> fig/Spiral_resultsLN/Brain/Brain_TV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
62.8441990710353,0,20.0044923784813,0.458809826046584
47.8329608666388,0.483710180968046,20.9647632718391,0.479418929347665
29.8851732386457,1.00512428302318,23.8393418388457,0.593469787323576
27.1342071826663,1.52350298315287,25.1581704190699,0.654911046559444
25.4979177501585,2.05151807051152,27.3733453862064,0.747694147901713
25.2550770255323,2.5830752030015,28.989032597968,0.801274698460863
24.6591309987197,3.11117206513882,28.9336401403095,0.793748891006572
24.5219857742168,3.63992074411362,29.0110781577459,0.79286401924271
24.3269605118757,4.16679720859975,29.2545249869448,0.801179233801507
24.2348049703366,4.7013971041888,29.7810951565221,0.81563740802289
24.1358327764377,5.23112463392317,30.0697551094941,0.822077760017507
24.0664902301182,5.75814164336771,30.5393030723682,0.833690560939165
23.9781699963142,6.2942823516205,31.4244118644743,0.857264142519847
23.9735056385968,6.82844165060669,31.9230284215439,0.871650280687547
23.8993133479862,7.35947350319475,31.9367980042965,0.871618048617842
23.8909149812325,7.88939778972417,31.9470738448707,0.871687585151178
23.8789610323925,8.43177128117532,31.9703084756279,0.871956123442053
23.8801806872767,8.96205777488649,31.9970227836279,0.871022859244454
23.8670229362419,9.49598030466586,32.0042403079278,0.871556143958855
23.8655601252592,10.0498045058921,32.0090906177967,0.871889811481143
23.86542500792,10.5878465818241,32.0301465980246,0.873234450236263


==> fig/Spiral_resultsLN/Brain/Brain_TV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
62.8441990710353,0,20.0044923784813,0.458809826046584
47.8329608666388,0.489966278895736,20.9647632718391,0.479418929347665
40.2959179959626,0.969388724304736,21.7110130414497,0.505002695971473
34.923973472361,1.4396183276549,22.5053032835035,0.534446955589111
31.3492261872811,1.91455407161266,23.3116372160703,0.568525205891246
29.013384394465,2.39608889166266,24.1108168033798,0.60346290762445
27.4714540844168,2.87313742190599,24.8949086531504,0.638488320580103
26.4316957009575,3.34805870614946,25.6619043521308,0.672704240082244
25.712887698236,3.82143753953278,26.4113843479007,0.705237809044829
25.2024849481025,4.29606009274721,27.1414821771114,0.733783532228259
24.8306711737007,4.77820574864745,27.8469757275122,0.757414473363041
24.5549112171083,5.25427911896259,28.5186859157805,0.777008497773571
24.3494587056354,5.72962996177375,29.1445216306006,0.79311666346999
24.1982218744763,6.20505666732788,29.7112413204152,0.806574339935567
24.0899294652552,6.68722733575851,30.2078171638897,0.81792584438159
24.0155391347005,7.16483557969332,30.6280563759445,0.82837463743125
23.9669499244203,7.64213729184121,30.972259320099,0.837731597640108
23.9368402572655,8.12030632887036,31.2466966934215,0.845401462289122
23.9190362580279,8.60096287634224,31.4615111562957,0.851655988806653
23.9087149043069,9.08696842007339,31.6285409368573,0.856735203864692
23.9024222346868,9.56864090915769,31.7589864466874,0.860922743526121


==> fig/Spiral_resultsLN/Brain/Brain_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
62.9958651208518,0,20.0044923784813,0.458809826046584
50.9483005345381,15.1730481022969,20.7753407555782,0.475043496806208
43.537047423804,30.2899567000568,21.4188977203211,0.492837313505813
38.7559831936233,45.3460783287883,21.9729837123547,0.5113153282277
35.5444425236401,60.3731141248718,22.4548792658746,0.528398465254687
33.3042699249384,75.4308504806831,22.879786216243,0.545411267450945
31.6868287702003,90.4807081148028,23.259220686941,0.561055262458728
30.4824538079567,105.574666535482,23.6018923589412,0.575482233517599
29.5607799498085,120.650171983056,23.9144323447295,0.588869553631943
28.8382859709158,135.681908108294,24.2019326419073,0.601362209285449
28.2598748834177,150.082986916415,24.4683795306286,0.613062003914658
27.7882988987652,164.498079165816,24.7168513341973,0.624164255704237
27.3976157502515,178.891616469249,24.9498169112756,0.634673687636027
27.0692093441417,193.214574240148,25.1692991947522,0.644706363383172
26.7897530544774,207.628238399513,25.3768572927939,0.65414639769209
26.549303671103,221.952260011807,25.5738527548329,0.663040935155072
26.3404356787471,236.300677086227,25.761325700438,0.67140334001516
26.1573593767091,250.685140253045,25.9402209832245,0.679289979776418
25.995688258155,265.09748595953,26.1112763092034,0.6867295074985
25.8519539321707,279.480620515533,26.2751051263251,0.693758224687967
25.7233913930394,293.861866572872,26.4322656906359,0.700400356695028


==> fig/Spiral_resultsLN/Brain/Brain_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
62.9958651208518,0,20.0044923784813,0.458809826046584
54.7651689810111,0.349419010803103,20.4902265287167,0.469469657913025
46.6951976679345,0.728575760498643,21.1122662805483,0.487767036670873
40.6848573961397,1.10715814679861,21.7401235250532,0.511217859847225
36.5331582557963,1.48620169330388,22.3285255247223,0.53481105004061
33.6890353571563,1.86777968145907,22.8665341621797,0.5582417466476
31.7019499505672,2.24710457865149,23.3563102366522,0.580468149826783
30.2712577242317,2.62126939743757,23.8040458358449,0.600904869629461
29.2080175159875,3.00338244717568,24.2163397711743,0.619717383860066
28.3943893492611,3.37969718314707,24.5989633551074,0.637057693962836
27.7556511401989,3.75336850248277,24.9565988718542,0.653051348625632
27.2431219034325,4.13395570125431,25.2929259600247,0.667800642599139
26.824200517478,4.51415288448334,25.6108012127455,0.681392040691406
26.4763883624708,4.88839425705373,25.9124382538869,0.694076017401485
26.1837351110974,5.26894317474216,26.1995584599246,0.705877180840512
25.934706549513,5.6278286492452,26.4735043585453,0.716723009816061
25.7207521465472,5.99652383942157,26.7353341287158,0.726680874811614
25.5353845919605,6.37804535590112,26.9858844701442,0.735812335425882
25.373641676406,6.75805916264653,27.2258226492648,0.744174775829559
25.2316517870623,7.13163692783564,27.4556905646708,0.751824753372264
25.1063524795957,7.51261121407151,27.6759340165686,0.758815638305072
24.9952819966486,7.89251576736569,27.8869346855778,0.76520223219342
24.896440385496,8.26639938633889,28.0890057448789,0.771029131039866
24.8081944285596,8.64882064051926,28.2824120582073,0.776336850922768
24.7291868503682,9.02971697319299,28.4674017745115,0.781169112013784
24.658282525882,9.40485052391887,28.6441946675012,0.78556475237998
24.594522523658,9.78568083420396,28.8129905297409,0.789558652980126
24.5370845312299,10.1635535452515,28.9739816391363,0.79329383147156
24.4852664159265,10.5372683191672,29.127351548316,0.796850713962668
24.4384607441698,10.9188751708716,29.2732878493539,0.800091019662822
24.3961400713221,11.2959977118298,29.4119756789931,0.803041938211627
24.3578453516134,11.6674988362938,29.5435990524751,0.805727944318125
24.3231735902112,12.0464182589203,29.6683417728675,0.808170744554001
24.2917694806699,12.4261278063059,29.786385415099,0.810388624355295
24.2633191123375,12.7977579971775,29.897918832586,0.812400460918735
24.2375425822958,13.1791740320623,30.0031259314631,0.814221687497891
24.2141910863963,13.5585519745946,30.102198466408,0.815867463890257
24.1930430454016,13.9322942597792,30.1953335255655,0.817352336412492
24.1738998495511,14.3134981868789,30.2827289570503,0.818767702191747
24.1565826929319,14.6914979349822,30.3645898157389,0.820299872314249
24.1409306987512,15.0459548132494,30.4411142400675,0.821693867670582


==> fig/Spiral_resultsLN/Brain/Brain_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
62.9958651208518,0,20.0044923784813,0.458809826046584
47.9840984924141,0.747728151269257,20.9650094682382,0.480402067004686
29.997259688983,1.56448616739362,23.84534481857,0.597789425864347
27.2343202461877,2.38185257744044,25.1708231598933,0.661751547030298
25.5871537461078,3.19866366684437,27.4087398212778,0.761836954271428
25.3399854954885,4.02079377137125,29.0709664823027,0.814115680927989
24.7318208953405,4.83432776946574,29.0233218174589,0.810667783865776
24.590435866019,5.63747296761721,29.1068982059388,0.811223054015082
24.3889071592365,6.44618753157556,29.3612763658286,0.815233212915475
24.2936058732117,7.26146080065519,29.9217354175043,0.828607532105408
24.1891475446746,8.09993042703718,30.230869849401,0.834827690104976
24.1149403447592,8.92982435692102,30.7431804547497,0.845847492601924
24.0147939382148,9.74052163213491,31.7498987113359,0.867447645432199
24.0165025254521,10.5499270260334,32.3545007232131,0.880664837285472
23.9233926678474,11.3589265746996,32.3749455971606,0.880846934959289
23.9159713372643,12.1857825433835,32.3905542739359,0.881033789124036
23.9021130287714,12.9999311398715,32.432225161664,0.881362149125759
23.9000195655909,13.8273491421714,32.4814212602204,0.880797451133427
23.8873007696164,14.6409108554944,32.491768277151,0.881050006612925
23.8865253404642,15.4823535047472,32.4966281837518,0.881032750546865
23.8841772709402,16.3141893669963,32.546442982714,0.880715519864613


==> fig/Spiral_resultsLN/Brain/Brain_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
63.1080469054197,0,20.0044923784813,0.458809826046584
48.0880208296273,0.91908913757652,20.9671863121198,0.480933482572782
30.0888384981472,1.4554300410673,23.8557150561667,0.599200782973236
27.3228243768625,1.99444836284965,25.1873647650597,0.662957988905331
25.67998451323,2.53158771898597,27.4352519993575,0.762961021238101
25.4357227908612,3.07360719330609,29.1040947273236,0.814116061569101
24.8246187237483,3.62057015672326,29.0531116642358,0.811081225121795
24.6832702396605,4.16375870723277,29.1354385021896,0.811624277697773
24.480566584011,4.70207513310015,29.3868594171803,0.814801544422769
24.3845405865027,5.24087933730334,29.9386748962702,0.827464498270487
24.2811301735153,5.80094892159104,30.2603389606575,0.833721416909399
24.2045473815155,6.33445994090289,30.8049790986271,0.845351955897198
24.1138343569256,6.87481135781854,31.8263202766912,0.867271710021382
24.1139860127143,7.40986770112067,32.3091344787643,0.878427446405258
24.038044833507,7.94711969327182,32.2970611425873,0.877685909570642
24.0257547760237,8.48777770251036,32.3057323045865,0.87765817095527
24.0041291867325,9.03100814670324,32.3192222105216,0.877413618555263
24.016156470316,9.56892873719335,32.280202994097,0.875915634468484
23.9915432738453,10.1075843460858,32.3245520697423,0.87694218829638
23.9907160837778,10.6451615318656,32.334904078588,0.877102101682095
23.9845033475469,11.1792404763401,32.4497657894403,0.87864189609721
23.976204488262,11.7178637441248,32.7034724325912,0.8807689018629
23.9753116178268,12.2578200260177,32.7401343799124,0.880708673136285
23.9733813817249,12.7939622243866,32.7388223635161,0.880632016155973
23.9725736506053,13.3426474612206,32.738924158034,0.880508752136436
23.9717017491322,13.8843348054215,32.7405218681452,0.880245749855633
23.9716237870797,14.4224579334259,32.7459253433572,0.878153200076804
23.9699913662808,14.9719460029155,32.7492360369704,0.878460196225258
23.9698006452329,15.5126525061205,32.7515543416436,0.87847053929648
23.9692098400021,16.0513938209042,32.7763449409256,0.87782407055212
23.9691607393117,16.5957884639502,32.8087359941355,0.876531859060343
23.9684509829702,17.1317732864991,32.8102631521817,0.876516852427469
23.9681984232971,17.6844208957627,32.8123481356582,0.876470059768505
23.9680426730694,18.217632276006,32.8153021758556,0.87636738133205
23.9677679150326,18.7537981364876,32.8326122476667,0.875317749670554
23.9674650043087,19.2992830742151,32.8531899406667,0.873979047789912
23.9669902464747,19.8415850326419,32.8899240501802,0.871114827497396
23.9665607283887,20.3791440399364,32.9432683156877,0.865797694985773
23.9670259455285,20.9154825285077,32.9948050191071,0.858189340436873
23.9659371024847,21.4553589606658,32.9813604098524,0.861357126883903
23.9657312118656,21.9919732902199,32.9796424059262,0.862162351693855


==> fig/Spiral_resultsLN/Brain/Brain_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
62.9958651208518,0,20.0044923784813,0.458809826046584
47.9840984924141,0.761008568108082,20.9650094682382,0.480402067004695
40.4398550439016,1.4904971756041,21.7124481623946,0.506894861799536
35.0571193878603,2.25197814311832,22.5090321011211,0.5378261925836
31.4710679101545,3.01830741763115,23.3188109219568,0.572971809573165
29.1249539662496,3.79533352330327,24.1228067039551,0.609415336317407
27.5743634041256,4.54106103722006,24.9133359644304,0.646116963884055
26.5273561272449,5.3137081572786,25.6888788797175,0.683016187542968
25.8020371458618,6.08615202922374,26.4496086786226,0.717595840443261
25.2853549834636,6.85370268579572,27.1943396840829,0.748361005186289
24.9073401247153,7.62811631802469,27.9184373171829,0.774425503902185
24.6255216807544,8.40317379590124,28.6132139491458,0.795868092756386
24.4142011076766,9.15763568505645,29.2660881946652,0.813274885168904
24.2574458272475,9.9287661453709,29.8631716391363,0.827841655867701
24.1441158528245,10.6732054306194,30.3922790691299,0.840127993029317
24.0650864309153,11.4423873350024,30.8461571128452,0.850991596129577
24.0121914753536,12.2210577214137,31.2240976416174,0.859735787122829
23.9780827311865,12.9586330093443,31.5316136865534,0.866573175325294
23.9565091538286,13.7291687382385,31.778422121791,0.871867043495518
23.9426509060885,14.4808855578303,31.9757812312255,0.875938725052398
23.93313417614,15.2357292948291,32.1345780782314,0.879027718493515


==> fig/Spiral_resultsLN/Brain/Brain_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
63.1080469054197,0,20.0044923784813,0.458809826046584
48.0880208296273,0.920911660417914,20.9671863121198,0.480933482572782
40.5391247051332,1.84306185971946,21.7164457740212,0.507799803356229
35.1529452740944,2.76977082341909,22.515135220337,0.538836647056777
31.5645056152832,3.69499774929136,23.3272628314199,0.574172857611756
29.2168218691962,4.6215020660311,24.1337860187583,0.610631996763609
27.6652349724914,5.54866291023791,24.9270174891919,0.647248400289614
26.6177335332859,6.47605471406132,25.7053463171553,0.683783216948099
25.8922415251893,7.40342594776303,26.4689180961624,0.718141884365728
25.3756169801737,8.32572277542204,27.2164972869485,0.748703006340566
24.9978035064357,9.25334659032524,27.9433715827242,0.774573150995069
24.7162895193798,10.1807747371495,28.6406684850836,0.795794208531866
24.5053485333816,11.1231869813055,29.2955374277519,0.812925521647281
24.3490099693222,12.0493580568582,29.8938482120819,0.827285245549809
24.2361258841076,12.972357256338,30.4231401651627,0.839262255778167
24.157566594558,13.8975003128871,30.8761070121379,0.84993081047873
24.1051513906658,14.8261173702776,31.2521634818526,0.858429033844023
24.0715106886365,15.7511082105339,31.5570249285974,0.865049796607883
24.0503804318065,16.676376722753,31.8006462658246,0.870165981170399
24.0369187970761,17.6024946188554,31.9946076012392,0.874082709104881
24.0277509117416,18.5199762657285,32.1499802247492,0.877033759905157
24.0207471249364,19.4438533224165,32.2758673590392,0.879317519116189
24.0147225148282,20.3455850435421,32.3791117694523,0.881073786069766
24.00912230324,21.2600415991619,32.4643184599891,0.882296221841623
24.003772868734,22.1523671587929,32.5345264428275,0.883066817757483
23.9986998227736,23.0795440804213,32.5917855393625,0.883461672125457
23.9940160133799,23.9576831571758,32.6375201854373,0.88354156108108
23.9898386021083,24.8809901122004,32.6729261965931,0.883360133794775
23.9862568030656,25.7693621227518,32.6992873580836,0.88296848385612
23.9833036765915,26.6761314887553,32.7180951406457,0.882405413298725
23.9809514983481,27.5883642975241,32.7308017520931,0.881705011883463
23.9791219265289,28.4751249840483,32.7388412751796,0.880897218961685
23.9777134166618,29.3595252651721,32.7436761473768,0.880003374009924
23.9766023464581,30.274459592998,32.7467222293947,0.879045330539853
23.9756730546961,31.163845397532,32.7492469521491,0.878043645172798
23.9748352709689,32.0597369456664,32.7523199614953,0.87701758423923
23.9740310459022,32.9424065584317,32.7566873471481,0.875979716370756
23.9732295154314,33.836684120819,32.7627662811203,0.874940351184522
23.9724266795072,34.72936176043,32.7706881088357,0.873912463422133
23.9716355303011,35.645671335049,32.7803486634411,0.872900125047098
23.9708646601751,36.5162697900087,32.7917056271144,0.871906975326953


==> fig/Spiral_resultsLN/Brain/Brain_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
62.7257975607506,0,20.0044924168722,0.458809828205814
54.4860209968446,0.50109310541302,20.4897783359182,0.469511336059994
46.4002837658931,0.871079422533512,21.1112565681468,0.487807675453752
40.3703878211448,1.24483485054225,21.7384223477381,0.511279376593967
36.1975004638693,1.61819208227098,22.3260215604591,0.534895495680961
33.3315806422013,1.98627449385822,22.8631296305463,0.558327271528417
31.3225954251823,2.3585886862129,23.3519375943604,0.580592606613661
29.8701823004951,2.73071174882352,23.7986622680606,0.601086039347033
28.7855020313661,3.09948561713099,24.2099248021623,0.619973602495286
27.9507221744224,3.47214084211737,24.5915110081409,0.637407817940803
27.2911009160532,3.84507416933775,24.948121566518,0.653511951251379
26.7579767790856,4.2158151268959,25.2834536102631,0.668387396956878
26.3187386829311,4.58917182032019,25.6003787855683,0.682190969312203
25.9508940759883,4.96281507518142,25.90112181261,0.695176562775482
25.6385111963039,5.33338911738247,26.1874197647098,0.707146433679195
25.370048716587,5.70652769226581,26.4606232825649,0.718166793071902
25.1369495058048,6.07937253639102,26.7218049147006,0.728305188077649
24.9327516959957,6.45039779599756,26.9718160579832,0.737624162948932
24.7524942471071,6.82561575528234,27.2113361772486,0.746177710076781
24.592305893089,7.19994713924825,27.4409164737898,0.754021538059773
24.4491214233264,7.57393078878522,27.6610155829739,0.761210665876951
24.3204791315044,7.94919223058969,27.8720220874865,0.76779648958309
24.2043809399459,8.32276889495552,28.074267792539,0.773828150852919
24.0991859148078,8.69303032662719,28.2680201294108,0.779341635664177
24.0035312957555,9.06765484344214,28.4535294951899,0.784379016375295
23.9162751099895,9.44265620410442,28.6310284114905,0.788980765923313
23.8364506853871,9.81092806626111,28.8007227432473,0.793181038822953
23.7632335337078,10.1866024564952,28.96280782118,0.79701050913252
23.6959162524978,10.5613556392491,29.1174728486161,0.800739360900068
23.6338865152359,10.927609199658,29.2649033725396,0.804173544387099
23.5766122791098,11.3005392085761,29.405281960823,0.807316188611307
23.5236286108483,11.6745318304747,29.5387928565708,0.81019116077886
23.4745268566513,12.0448919665068,29.6656206667411,0.8128214267499
23.4289455812189,12.4197355834767,29.7859429111578,0.815225104219363
23.386564735368,12.7927958276123,29.899942334356,0.817419209531662
23.3470998164003,13.1633827239275,30.0078010566137,0.819419801631819
23.3102969511662,13.5375977465883,30.1097109536667,0.821245019953843
23.275928899298,13.9113774802536,30.20585377262,0.822907015612362
23.2437915062632,14.2816858952865,30.2964180118205,0.824417708030666
23.2137011279868,14.6567377401516,30.3815958784875,0.825953611926586
23.1854922744891,15.0339581044391,30.4615822818975,0.827505547473183


==> fig/Spiral_resultsLN/Brain/Brain_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
62.7257975607506,0,20.0044924168722,0.458809828205814
47.6803569597306,0.357821734622121,20.9711930771861,0.481880918039081
29.5440447525218,0.768100533634424,23.908775586362,0.605059207510103
26.6699052496124,1.15763526689261,25.3022091600512,0.671144386634242
24.8602703616922,1.56709787342697,27.7453428296696,0.773099071294793
24.5925337123937,1.98641757667065,29.5108516666003,0.81786229578508
23.8610388353372,2.39292901474983,29.5043950505005,0.817037630575016
23.6911504019513,2.78609037492424,29.5998132549622,0.817618146534141
23.4445935978147,3.1988890459761,29.8434953710014,0.818248127406667
23.3189494669835,3.59185668826103,30.3138229961354,0.825077490510261
23.1775299254238,4.00462951883674,30.5706516232351,0.828477130146364
23.0536924244961,4.39528884831816,30.9517325235583,0.834896931167888
22.9173459276164,4.81008464097977,31.007027575021,0.83952754065372
22.8847156560466,5.20035555493087,30.421043650099,0.835616277553058
22.774893089425,5.60981515143067,30.6027771349367,0.836750310054867
22.7417647484107,5.99994129035622,30.7129491162011,0.837276009898226
22.6852537281691,6.41066361963749,30.9324464119749,0.837983241203976
22.6929544751024,6.79907964915037,30.9216273198431,0.836618870642266
22.6639028649141,7.21471901610494,30.9196305632318,0.836823404535364
22.6611695269705,7.60729153454304,30.9071809812352,0.836625083843705
22.654795627066,8.01964323874563,30.8502723852984,0.83571609887237


==> fig/Spiral_resultsLN/Brain/Brain_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
62.7257975607506,0,20.0044924168722,0.458809828205814
47.6803569597306,0.364738161675632,20.9711930771861,0.481880918039081
40.102740623264,0.731905400753021,21.7270017749193,0.510015372221599
34.6785130539455,1.11708243563771,22.5368993313435,0.54269994797833
31.0437938967814,1.48283080756664,23.3661194359651,0.580101116040775
28.6431646653434,1.86978439427912,24.1964438071589,0.618172782330376
27.0335443888496,2.23431428708136,25.0204882434061,0.655884310179113
25.9246773313642,2.62334710825235,25.8362718065702,0.692214716894129
25.1367249632377,2.98719154391438,26.6427359807717,0.726250553765083
24.558484214487,3.37154032569379,27.436177274847,0.755984709933934
24.1213808189345,3.73019394278526,28.2075636996804,0.780532197530799
23.783786856676,4.11314305849373,28.9410611689051,0.799770927000812
23.5205802096477,4.47179968655109,29.6143330690147,0.814268180067653
23.3159890145029,4.84979221224785,30.2021156830717,0.825649495859815
23.1588902334595,5.20737775694579,30.6826534917367,0.834602280867076
23.0401302509442,5.58658108208328,31.043175423897,0.841014467898068
22.9513876643581,5.94402604177594,31.2829020909892,0.845146458373054
22.8850817400179,6.3225880311802,31.4125795003727,0.847487269441044
22.8347179666062,6.68293028697371,31.4501668207577,0.848365611511234
22.7952090551894,7.05843572504818,31.4162648911712,0.84812581538168
22.7629315589951,7.4171701874584,31.3299653765162,0.847035176892778


==> fig/Spiral_resultsLN/Knee/Knee_TV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
81.0006658026773,0,20.5072243186765,0.528328308298541
66.0839105326066,0.37190034519881,21.1569092643531,0.539720635838904
52.7463725139524,0.742353382520378,22.0256287100986,0.556083771864062
43.4080819648565,1.10613405890763,22.9139908489472,0.574347893901742
37.3145103386342,1.47891045920551,23.735541396641,0.592889758227636
33.4050023631707,1.84911098517478,24.4640256445591,0.611887482712909
30.8740975014921,2.21117336116731,25.1019290435456,0.63237147841604
29.1963976561694,2.58270598109812,25.6623902301763,0.65501919904076
28.0486413221591,2.95300514157861,26.1601871868248,0.676837960447384
27.2358488920877,3.31456875801086,26.6081660854835,0.69600057860716
26.6403194377374,3.68817740213126,27.0163921804345,0.711896036382895
26.1900625593038,4.05964552052319,27.3923786707795,0.724654898266209
25.8401349360947,4.42325713951141,27.7416358495181,0.734771303918677
25.5617488893333,4.79444720689207,28.0682100351658,0.742742881666157
25.3359404688557,5.16525196749717,28.375072349413,0.749020271283161
25.1498553677274,5.52846124023199,28.6644216417888,0.75397206419143
24.9945212538216,5.89990833774209,28.937920757072,0.75789095714169
24.863504116779,6.27122981008142,29.1968166343318,0.760996673264781
24.7520730684661,6.63282520789653,29.4420820202593,0.763453853744446
24.6566646005317,7.00346476212144,29.6745221716277,0.765406626009946
24.5745369300731,7.3755572559312,29.8948305191804,0.766987523072375
24.5035441065651,7.73754262831062,30.1035525819717,0.768243467877243
24.441975339246,8.10826450679451,30.3011162073543,0.769226215332259
24.3884517545896,8.47954836674035,30.4878972067456,0.769976608690308
24.3418475148566,8.84182547219098,30.6642502986739,0.770532207182411
24.3012320451457,9.21454020123929,30.8304495280628,0.770916130063492
24.2658291512241,9.5864838976413,30.9867325084807,0.771181406540324
24.2349869639804,9.94888982828707,31.1333636357864,0.77143038303866
24.2081525064048,10.3216354791075,31.2706089244157,0.771551471804806
24.1848544084717,10.6931959921494,31.3987345398144,0.77155976923159
24.1646872253941,11.05520128645,31.5180081314198,0.771469172067296
24.1473015184125,11.4264682661742,31.6287104613329,0.771291747424529
24.1323941547716,11.7976809544489,31.7311081037659,0.771037757371715
24.1197012309799,12.1602917937562,31.8254712058821,0.770715599194625
24.1089914488843,12.5319918617606,31.9120531296219,0.770331425036097
24.1000616996316,12.9027059786022,31.9911360744597,0.769892143477927
24.0927329391391,13.2628819793463,32.0629946037285,0.769404131355773
24.0868468086133,13.6338153164834,32.1279104552353,0.768873194660796
24.0822625897941,14.0046428395435,32.186179585788,0.768305133548172
24.0788553967981,14.3675541207194,32.2381059200119,0.767705634290216
24.0765136452373,14.7377795884386,32.284004143076,0.767080623495714


==> fig/Spiral_resultsLN/Knee/Knee_TV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
81.0006658026773,0,20.5072243186765,0.528328308298541
54.4586643146751,0.465324527584016,21.8264614170559,0.550664999360145
29.7377872840263,0.989356915466487,25.2430437292234,0.636323169034606
26.854283356251,1.51612459495664,26.6644974755445,0.709241124049609
25.462828270556,2.04556777235121,28.3008729359006,0.75055108479608
24.7427703184046,2.57682172395289,29.7969183294876,0.780770688408388
24.2928487024824,3.11493231449276,31.2213075428396,0.830613987454736
24.0907161562701,3.6438386393711,31.9526010078178,0.844329274743064
23.9256202929999,4.18162170611322,32.9226028516185,0.86320492152097
23.8233303154142,4.7153347665444,33.6691171463071,0.87537097963106
23.7556160684749,5.24811840988696,34.2292013607502,0.878409692953807
23.7351701235348,5.78051501791924,34.3482125613059,0.880021675419077
23.7064465020678,6.3179383687675,34.599189358045,0.880624362893754
23.7119425911762,6.84883999638259,34.9333236956749,0.876457778174008
23.6818108096431,7.38120132219046,34.8991725222597,0.879095048298559
23.6784259834369,7.91473685577512,34.8996020720079,0.880097322309504
23.6736248227433,8.45177973993123,34.9033603245889,0.881686847961512
23.6768019470137,8.98363753594458,34.8966633732834,0.875607890639948
23.6701666825175,9.51560398656875,34.9117958313097,0.877823246022061
23.6674075065913,10.0520357489586,34.9252840089762,0.879860523445015
23.6649163853921,10.5872634220868,34.9562394583765,0.881701838909119


==> fig/Spiral_resultsLN/Knee/Knee_TV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
81.0006658026773,0,20.5072243186765,0.528328308298541
54.4586643146751,0.472860400564969,21.8264614170559,0.550664999360145
42.8131230140618,0.943018472753465,22.9068007801377,0.571116480961722
35.0233814416639,1.41866573691368,24.0356461018093,0.59683617125221
30.3574096283669,1.89465464558452,25.1168070585392,0.63403689199267
27.7585501865196,2.3739014165476,26.1105745061749,0.689781441345538
26.3286708509309,2.86088929139078,27.022382126461,0.740815915093203
25.4952901812814,3.34055095911026,27.875854439981,0.77617200671622
24.9590601493328,3.8206665655598,28.6908802813488,0.798522586532573
24.5847058309926,4.30025181919336,29.4750343475695,0.817884506998981
24.3147272960073,4.77270683459938,30.2252735818682,0.836511828938164
24.1209462063875,5.2498405110091,30.9332469249261,0.851694544714586
23.9840697152742,5.73267847765237,31.5903801188046,0.862613460161901
23.888419803947,6.21337061841041,32.1879778087797,0.870402875343346
23.8216466925078,6.69431073777378,32.7212530770814,0.876002375289583
23.7749284574145,7.17289080191404,33.1875693441481,0.879947385129313
23.7422651389066,7.65692774672061,33.5872529394844,0.882800062057844
23.7196186060232,8.14868366532028,33.9219370109284,0.884739248028434
23.7041373233635,8.63882037810981,34.1960003498579,0.885803705323673
23.6937149493265,9.11861597187817,34.4173470620207,0.886148663569095
23.6867506937706,9.59824786894023,34.5943528540823,0.88598830067682


==> fig/Spiral_resultsLN/Knee/Knee_WavTV_ADMM.csv <==
ADMM_cost,ADMM_time,ADMM_PSNR,ADMM_SSIM
81.0008059821553,0,20.5072243186765,0.528328308298541
59.9867009338443,15.0217378474772,21.554890702719,0.544712567685372
47.9596584887288,30.0319538395852,22.4660311703204,0.558996859743313
40.6476449523438,45.0338664324954,23.2526534157769,0.573174034712551
36.0060643681309,60.0390527890995,23.9266377845589,0.586686968230365
32.9502609722843,75.017509826459,24.5056767267858,0.60005299293204
30.8738420939087,90.0081391260028,25.0066258451108,0.615182766083617
29.421589442406,104.976985740475,25.444193667861,0.632706440833735
28.3778704753478,119.247140703723,25.8305515649204,0.652446218580231
27.6080594050416,133.470973223448,26.1754730749409,0.673765797658395
27.026105460526,147.691183888353,26.4866373595103,0.69488601187075
26.5758527820422,161.933016935363,26.7700288395742,0.714577319136261
26.2199387195762,176.161385820247,27.0302839277747,0.732155742603745
25.9330294874559,190.425914295018,27.2710222933447,0.747225834151997
25.697624434692,204.644597868435,27.4950864448642,0.759915939572506
25.5014239756765,218.814480870031,27.7047207496208,0.770641364280601
25.3356158227966,233.03579149209,27.9017204601533,0.779741428766299
25.1937738887365,247.244553575292,28.0875430575787,0.787519268017659
25.0711346170727,260.778569713235,28.263396257259,0.7942070752566
24.9641069322612,274.276732077822,28.4302746561478,0.800005367791791
24.8699424324785,287.777605362236,28.589012936277,0.805088644874856


==> fig/Spiral_resultsLN/Knee/Knee_WavTV_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
81.0008059821553,0,20.5072243186765,0.528328308298541
66.0840784187382,0.352546691894531,21.1569082659946,0.5397206182342
52.7465562789074,0.72593856882304,22.0256267411889,0.556083733598723
43.4082763054349,1.10654518846422,22.9139881994336,0.57434783670575
37.3147147117028,1.48683011624962,23.7355383407273,0.592889682777574
33.4052182495246,1.86084083933383,24.4640223619553,0.611887387008107
30.8743261779004,2.24186801631004,25.101925627702,0.632371348688627
29.196640106783,2.61829441785812,25.6623867200732,0.655019049283911
28.0488982474357,2.99128609057516,26.1601835943748,0.676837805766635
27.2361206944075,3.37012393958867,26.6081624122694,0.696000431176218
26.6406061942732,3.74710562266409,27.0163884260482,0.711895903181939
26.1903641815911,4.12060786504298,27.3923748363359,0.724654781536947
25.8404512402939,4.50191792380065,27.7416319383398,0.734771203263021
25.5620796427015,4.87939251679927,28.068206052901,0.742742795876424
25.336285408379,5.25294547155499,28.3750683039453,0.749020198456687
25.150214215186,5.63434291351587,28.6644175425842,0.7539720025686
24.9948937235594,6.014165552333,28.9379166153691,0.757890905134882
24.8638899191829,6.38852700963616,29.1968124623961,0.760996629584401
24.7524719156067,6.77038430143148,29.442077831055,0.76345381734176
24.6570762092211,7.14998344983906,29.6745179773095,0.765406594939309
24.5749610236116,7.52322803251445,29.8948263325598,0.766987497143018
24.5039804154381,7.90269676689059,30.1035484168598,0.768243446565587
24.4424236015844,8.2819152707234,30.3011120775298,0.769226198224577
24.3889117163098,8.65813636407256,30.4878931259131,0.769976595443336
24.3423189295761,9.04502861015499,30.6642462802416,0.770532197482294
24.3017146738733,9.42157802544534,30.830445586658,0.770916123892851
24.2663227620796,9.79430665634573,30.9867286574436,0.771181399536032
24.2354913324115,10.1753313634545,31.1333598873835,0.771430379288221
24.2086674151311,10.5542050432414,31.270605290205,0.771551471135504
24.1853796472507,10.9308306938037,31.3987310304288,0.771559771452734
24.1652225905219,11.3134567551315,31.5180047570298,0.771469177065372
24.1478468123524,11.6989936251193,31.6287072302594,0.771291754992462
24.1329491860247,12.0756322145462,31.7311050244479,0.771037767383589
24.1202658139349,12.4604312255979,31.8254682860767,0.77071561158059
24.1095654035039,12.8398050749674,31.9120503763411,0.770331439715515
24.100644851144,13.2137180240825,31.9911334927827,0.769892160322478
24.0933251178341,13.5927779320627,32.0629921985883,0.76940415025931
24.0874478496734,13.9734167642891,32.1279082301848,0.768873215507489
24.0828723330542,14.3482079496607,32.1861775430022,0.768305156201283
24.0794736866623,14.729165785946,32.2381040606555,0.767705658607653
24.0771403302993,15.1081016585231,32.2840024671161,0.767080649317599


==> fig/Spiral_resultsLN/Knee/Knee_WavTV_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
81.0008059821553,0,20.5072243186765,0.528328308298541
54.4588177289525,0.74754429794848,21.8264598771311,0.550664012761506
29.7380012563477,1.5721738236025,25.2430307194106,0.636303243425996
26.8546461792187,2.37720255367458,26.6644553157162,0.709159189232603
25.4633252842613,3.18402483779937,28.3008005237059,0.750469471632742
24.7435534333097,4.01423471979797,29.7967233312268,0.780826591337773
24.2938005394113,4.83808106463403,31.2207495132974,0.83077821204114
24.0920784554322,5.64867173042148,31.9523917464112,0.844476300677693
23.9271388266875,6.4828032925725,32.9220449957294,0.86329368045485
23.8259295093848,7.29500369448215,33.668014905587,0.875010651220535
23.7575038134468,8.11103640124202,34.2238461835287,0.878006044881327
23.7376892350605,8.93958538770676,34.3462888036671,0.879360803292706
23.7081893199093,9.75616092700511,34.6059058965339,0.879591166163733
23.7142424020506,10.5752627383918,34.929496356569,0.875630982860483
23.6847006427756,11.4013134427369,34.8971053287456,0.877836776318273
23.6803172722307,12.2274521803483,34.8990754384296,0.87876257620123
23.6758512338891,13.0442679608241,34.9088795545097,0.880015682301642
23.67579697826,13.8823944553733,34.9253706948754,0.876465477280696
23.6717100026509,14.7150323567912,34.932927115297,0.874775889003133
23.668212824549,15.5498607978225,34.9388974535588,0.876150665790083
23.6671821482847,16.3615819178522,34.9492652023641,0.877919069442068


==> fig/Spiral_resultsLN/Knee/Knee_WavTV_QNPSmooth.csv <==
QNP_Smooth_cost,QNP_Smooth_time,QNP_Smooth_PSNR,QNP_Smooth_SSIM
81.0009202538093,0,20.5072243186765,0.528328308298541
54.4589282337574,0.914425077848136,21.8264583459286,0.550664580413483
29.7381053345768,1.44307649787515,25.2430097203679,0.636320827686768
26.8546503591774,1.97982738818973,26.6644215300408,0.70923889992685
25.4632400947232,2.52083153743297,28.3007249110954,0.750546344703961
24.7432186546568,3.05996785592288,29.7966709359801,0.78076675108379
24.2933283907762,3.5998609745875,31.2209789327842,0.830619393925501
24.0912143120739,4.13148282375187,31.9522346124478,0.844340620495585
23.926136497783,4.67236528266221,32.9222378149034,0.863226219303077
23.8238607136777,5.21262598410249,33.6687626191722,0.875404827631416
23.7561598622773,5.74921102914959,34.2289659940741,0.878449835787095
23.7357170756481,6.29013087414205,34.3479731213056,0.880064838914355
23.7070036520342,6.82402407098562,34.5988963995169,0.880672802552683
23.7125027918986,7.36158634256572,34.9332546399239,0.876510930369289
23.6823691845181,7.9062772737816,34.8990261876148,0.879148384900089
23.6789851118734,8.44008197449148,34.8994454711913,0.880151151040362
23.6741842592884,8.97843856457621,34.9031677317369,0.881742175927864
23.6773600872514,9.57101763226092,34.89646201654,0.875670143812602
23.6707275057687,10.1096389126033,34.9115776542005,0.877881741093917
23.6679690200811,10.6505585573614,34.9250631861522,0.879917706971189
23.6654751960525,11.1944725178182,34.9560214390388,0.881759912826902
23.6750784194463,11.7394757820293,35.012636098516,0.868775625055236
23.6656895930294,12.2751056086272,34.9894267781808,0.879752769950182
23.6637249483488,12.8421687409282,34.9854071543872,0.881400004906976
23.6639572874847,13.3867258531973,34.9877862001255,0.881801061670322
23.6693614874573,13.9223285363987,35.0000333895036,0.877778985935242
23.6692366211672,14.464761165902,35.0108938235646,0.880720085787587
23.6647457139036,15.0050723040476,35.0098743862732,0.880158867451568
23.6641624560514,15.5477787330747,35.012355083073,0.880309415152914
23.6645112277577,16.0871899109334,35.0618923698585,0.878147034226349
23.6649987628572,16.6590475058183,35.0762466963837,0.875192123378219
23.6622866004485,17.2083655782044,35.0703191224815,0.877626610362757
23.660650782812,17.7467848397791,35.0671018094143,0.879127963151043
23.6735671478052,18.2878295816481,35.0809949643406,0.872050051345405
23.6603682218462,18.8235007859766,35.0706138865367,0.879306961559567
23.6599822228685,19.3735950868577,35.0727101228857,0.879735851617178
23.6620141050218,19.9169534919783,35.0701434202534,0.878886123505362
23.6600640685786,20.4540078509599,35.0859742564784,0.880782395808973
23.6591411702436,20.9945749472827,35.0897164428448,0.880822730052221
23.6586044984448,21.5366386240348,35.0907391415505,0.880879717540385
23.6579806412404,22.0782879013568,35.0937767922896,0.880989014958934


==> fig/Spiral_resultsLN/Knee/Knee_WavTV_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
81.0008059821553,0,20.5072243186765,0.528328308298541
54.4588177289525,0.741848386824131,21.8264598771311,0.550664012761506
42.8132943410286,1.48379176668823,22.9067962482327,0.5711102666305
35.0235720527624,2.23739297967404,24.0356350982563,0.596807493126393
30.3576302177856,2.99365544132888,25.1167850527701,0.633941536905424
27.7588059192663,3.74721415247768,26.1105365933471,0.689612792928265
26.328956736054,4.50224253349006,27.0223220917656,0.740597890258041
25.4956069240071,5.26659712288529,27.875766963727,0.775937948047529
24.9594145345533,6.0136322081089,28.690759184854,0.798303087027808
24.5850850915601,6.76169571746141,29.474876552054,0.817713827724083
24.315109990902,7.51858214475214,30.2250797494378,0.836414515052412
24.1213282526023,8.28170132450759,30.9330197848658,0.851665210886942
23.9844548086552,9.0307776844129,31.5901236467493,0.862639225861113
23.8888203085603,9.80692385230213,32.1877017673808,0.870445932766569
23.8220600337287,10.5607517845929,32.7209611016455,0.876041475919369
23.7753435720782,11.3258626153693,33.1872759886836,0.879980005399848
23.7426763474134,12.0772326299921,33.5869800307418,0.882827960674245
23.7200204307159,12.8321842988953,33.9216911290474,0.884757761301818
23.7045387927496,13.5823270827532,34.195786732187,0.885799203034477
23.6941317413109,14.3310970906168,34.417159544469,0.886108813710436
23.6871847350704,15.0787943555042,34.594205431711,0.885915873715947


==> fig/Spiral_resultsLN/Knee/Knee_WavTV_fistaSmooth.csv <==
fista_Smooth_cost,fista_Smooth_time,fista_Smooth_PSNR,fista_Smooth_SSIM
81.0009202538093,0,20.5072243186765,0.528328308298541
54.4589282337574,0.912211271002889,21.8264583459286,0.550664580413483
42.8133978297312,1.82580831740052,22.9067924231124,0.571115548223724
35.0236748190455,2.74491873383522,24.0356278083924,0.596834693010537
30.3577285690889,3.66127086989582,25.1167729270203,0.634035220073587
27.7588973695553,4.57587967813015,26.1105184277503,0.689780667151735
26.3290457816771,5.49247315712273,27.0222983013345,0.740817504243364
25.4956909370725,6.41125404555351,27.8757373004741,0.776174874882327
24.9594847503209,7.32634805329144,28.6907245952213,0.798525779751835
24.5851518583585,8.24667662009597,29.4748352723038,0.817889733668043
24.3151924148949,9.16519649606198,30.2250282697282,0.83652154093978
24.121428443625,10.0831230832264,30.9329556056237,0.851709590866972
23.9845670559357,10.9977259375155,31.5900472311063,0.862633481062142
23.8889299487997,11.9128230577335,32.1876125005377,0.870427037454935
23.8221677659346,12.8271383214742,32.7208656394804,0.876030538656287
23.7754587448138,13.7391550252214,33.1871738500151,0.879979319910966
23.7428027486834,14.6515570506454,33.5868641800958,0.882835875567092
23.7201623708926,15.5735270585865,33.9215737901867,0.884778962443935
23.704686110219,16.4880879102275,34.1956751134133,0.885846990835974
23.6942678279193,17.4027300812304,34.4170702429319,0.88619528417943
23.6873066514169,18.319672386162,34.5941322850494,0.886037964620559
23.6826067686472,19.2325159339234,34.7355324444707,0.885595464897289
23.6792554860409,20.1499330112711,34.8489570802002,0.88503269448029
23.6766283536804,21.0701795266941,34.9408410655612,0.884502814750548
23.6743740926729,21.9859762089327,35.0162003555748,0.884074875830226
23.672342723787,22.9064594171941,35.0784808922593,0.883746164929958
23.6704536903392,23.824172754772,35.1299132303811,0.883717495203762
23.6686563142425,24.7479103738442,35.1720765391637,0.883653229835059
23.6669642773439,25.6691144322976,35.2059172107645,0.883547364829068
23.6653863092447,26.5851956009865,35.2320769301845,0.883402434428076
23.6639912114988,27.5083813862875,35.251282508578,0.883241646843074
23.6627769254956,28.431677153334,35.2641399563608,0.883091683490238
23.6617219479179,29.3501063808799,35.2713271656691,0.882969827438069
23.6608420176603,30.2666290849447,35.2734704198037,0.882905398829243
23.6601077782015,31.1845962461084,35.271388009369,0.883089719379921
23.6595134720374,32.1013132110238,35.2657479185091,0.883255190808157
23.6590275995861,33.0197906568646,35.2572000718534,0.88342943134829
23.6586263771188,33.9357564849779,35.2464432219644,0.883602225509566
23.6582819869607,34.8583838213235,35.2341766083751,0.883733376507809
23.6579633187786,35.7776021398604,35.2209488209616,0.88384101414241
23.6576475666486,36.6913161519915,35.2072211968402,0.883941671338809


==> fig/Spiral_resultsLN/Knee/Knee_Wav_PD.csv <==
PD_cost,PD_time,PD_PSNR,PD_SSIM
81.1777058010805,0,20.5072243272094,0.52832830837116
66.2594726796121,0.344381896778941,21.1489990709222,0.536773468110708
52.9196140686815,0.714253227226436,22.0069014716963,0.549883288475477
43.5847456849685,1.0791216949001,22.8801752182313,0.565400433529181
37.5002944652257,1.45088683348149,23.6825328612645,0.581784362449472
33.6027119537613,1.82002324424684,24.388644349741,0.599403446180065
31.0827704353441,2.18248561583459,25.0020604193358,0.620017538633451
29.4144918035018,2.55422146245837,25.5367300013734,0.645037043745202
28.2744219017146,2.92330094054341,26.0080136955055,0.672092362704479
27.4674174570103,3.2844094960019,26.4292665601347,0.698537126400123
26.8756824217922,3.65757333114743,26.8108799903242,0.722733408361404
26.4274666382566,4.02596330363303,27.1605978007406,0.743849429665777
26.0780330589343,4.38667487446219,27.4841143886028,0.761304175941016
25.7988209997485,4.78752621170133,27.7856251880477,0.775403443679739
25.5710452339766,5.15589592326432,28.0682617561166,0.786853772940087
25.3820016350142,5.51760948449373,28.3344092705395,0.796169092802698
25.2228438020516,5.89405466243625,28.5859225497793,0.803803204234296
25.0872625123678,6.26117956265807,28.8242807125919,0.810100137144779
24.9705929875859,6.6509538628161,29.050670548832,0.815259292266165
24.8693437339742,7.02439948916435,29.266075807433,0.819470634018164
24.7808383387232,7.39617444667965,29.4713341933983,0.8228979921789
24.7029875043505,7.75817944854498,29.6671570782859,0.825681487951669
24.6341341395544,8.13172370847315,29.8541806719833,0.827939569749553
24.5729475565512,8.50503612030298,30.0329583143683,0.829773922399341
24.5183443256098,8.87034855782986,30.2039845156889,0.831284187995356
24.4694238469574,9.24476644396782,30.3676905412475,0.832517208203195
24.4254442621776,9.61687849555165,30.5244671510088,0.833521375823
24.3857825556067,9.98465344309807,30.6746885046616,0.834338019968761
24.3499082111305,10.3540553171188,30.8187045340051,0.834996204810474
24.317372320063,10.7252187505364,30.9568023261198,0.835517347037802
24.2877945314166,11.0876615410671,31.0892488483748,0.835917699640498
24.2608430198918,11.4582868730649,31.2162943866612,0.836210824720056
24.2362325642993,11.8314970200881,31.338194611232,0.836421649698355
24.2137157636863,12.195467912592,31.45515166304,0.836554215824986
24.1930752569852,12.5693879779428,31.567359783574,0.836617985969593
24.1741207279308,12.9425404630601,31.6750258413401,0.836617682625628
24.1566852870054,13.3055123258382,31.7783370241715,0.836553698148675
24.1406224457675,13.6795775191858,31.8774632017086,0.836431305970705
24.1258011261411,14.0503671094775,31.9725768158291,0.83625600033263
24.1121060823547,14.4145416207612,32.0638492462487,0.836033453634818
24.0994368333819,14.7851766524836,32.1514426892449,0.835772319406685


==> fig/Spiral_resultsLN/Knee/Knee_Wav_QNP.csv <==
QNP_cost,QNP_time,QNP_PSNR,QNP_SSIM
81.1777058010805,0,20.5072243272094,0.52832830837116
54.6183136117452,0.371189746074378,21.8224582680602,0.548927366354905
29.9195659217059,0.767673538066447,25.2017541968473,0.62815564819224
27.0735161676195,1.1623379457742,26.5804721729205,0.700433978220112
25.7015304480348,1.56387468334287,28.1615684057011,0.740139394573613
24.9955780349239,1.95904572214931,29.5835013945444,0.76865505142537
24.5525184640208,2.36021555401385,30.9094539294689,0.812523621536905
24.3531796442631,2.75561485160142,31.6037890489539,0.823292340339342
24.1899594076826,3.15633327607065,32.5154449275922,0.833543509992729
24.109988187374,3.55189513135701,33.1603244156734,0.835558970321961
24.0334986717428,3.95161044411361,33.4838453658,0.834000938507244
24.0072119588837,4.34491110686213,33.6819421321337,0.830879654469161
23.9789139975862,4.7506416644901,33.9397354001608,0.823431293875338
23.9768040305144,5.14470596797764,34.1244932499456,0.812028005212266
23.9512685454442,5.54503256641328,34.134251982784,0.814232505862197
23.9455940369074,5.94437316432595,34.1481527841627,0.814709642470044
23.9316943889034,6.34374824445695,34.1810961011865,0.815111131382371
23.9499565391911,6.73952665831894,34.1235644440021,0.810222084342557
23.9183947063178,7.13748366106302,34.1857934545629,0.81216015613231
23.9171345993006,7.53895419556648,34.1917407618903,0.811638011167049
23.9126800709619,7.94348820485175,34.2242046790731,0.807969518754933


==> fig/Spiral_resultsLN/Knee/Knee_Wav_fista.csv <==
fista_cost,fista_time,fista_PSNR,fista_SSIM
81.1777058010805,0,20.5072243272094,0.52832830837116
54.6183136117452,0.365868859924376,21.8224582680602,0.548927366354905
42.9660657616302,0.733983960933983,22.8967110468624,0.567465879678951
35.183815411575,1.10431856196374,24.0144616970979,0.591072385133092
30.5354146408435,1.47190490085632,25.0789244765799,0.626151690506178
27.9578417807619,1.84193085040897,26.0506863865525,0.680305206415006
26.5475979690009,2.21334221586585,26.9361202283905,0.729318368635836
25.7294180103206,2.58507803361863,27.7594593583174,0.762009735091924
25.2040043832422,2.95857400074601,28.5407539827882,0.783076137182465
24.8370246019436,3.32925660535693,29.287549603834,0.801031556324297
24.5720540603642,3.70156317576766,29.997403262641,0.817106015107179
24.3816057217215,4.07379224244505,30.662803630622,0.828642620988565
24.2465907694879,4.44487811438739,31.275861301666,0.835538005338781
24.1515985859732,4.81771740689874,31.8293676398573,0.838985540628123
24.0845381721044,5.1908081099391,32.3185876311575,0.840043766495791
24.0368898890503,5.56123091466725,32.7421735058157,0.839504610036502
24.002865247649,5.93328457605094,33.1014961195647,0.837820051846051
23.9786414010975,6.3042659945786,33.3984942914536,0.835202630440091
23.9614459189062,6.6766607593745,33.6378523924768,0.831766100998525
23.9492568282927,7.04681261349469,33.8266740464513,0.827660605418664
23.9405476175328,7.41921684890985,33.9728766386248,0.823095636428497

